Latent SDEs on Homogeneous Spaces

We consider the problem of variational Bayesian inference in a latent variable model where a (possibly complex) observed stochastic process is governed by the solution of a latent stochastic differential equation (SDE). Motivated by the challenges that arise when trying to learn an (almost arbitrary) latent neural SDE from data, such as efficient gradient computation, we take a step back and study a specific subclass instead. In our case, the SDE evolves on a homogeneous latent space and is induced by stochastic dynamics of the corresponding (matrix) Lie group. In learning problems, SDEs on the unit n-sphere are arguably the most relevant incarnation of this setup. Notably, for variational inference, the sphere not only facilitates using a truly uninformative prior, but we also obtain a particularly simple and intuitive expression for the Kullback-Leibler divergence between the approximate posterior and prior process in the evidence lower bound. Experiments demonstrate that a latent SDE of the proposed type can be learned efficiently by means of an existing one-step geometric Euler-Maruyama scheme. Despite restricting ourselves to a less rich class of SDEs, we achieve competitive or even state-of-the-art results on various time series interpolation/classification problems.

==> figs/path_on_sphere/human_activity.tikz <==
\begin{tikzpicture}
	\pgfmathsetmacro{\CameraX}{sin(\ViewAzimuth)*cos(\ViewElevation)}
	\pgfmathsetmacro{\CameraY}{-cos(\ViewAzimuth)*cos(\ViewElevation)}
	\pgfmathsetmacro{\CameraZ}{sin(\ViewElevation)}
	\path[use as bounding box] (-\rad,-\rad) rectangle (\rad,\rad); % Avoid jittering animation
	% Draw a nice looking sphere
		\clip (0,0) circle (\rad);
		\begin{scope}[transform canvas={rotate=-20}]
			\shade[shading=goodsphere] (0,0) circle (\rad);
		\end{scope}
	\begin{axis}[
		at = {(0,0)},
		hide axis,
		view={-10}{18},     % Set view angle
		every axis plot/.style={very thin},
		disabledatascaling,                      % Align PGFPlots coordinates with TikZ
		anchor=origin,                           % Align PGFPlots coordinates with TikZ
		viewport={-10}{18}, % Align PGFPlots coordinates with TikZ
		rotate around x = 0, rotate around y = 0, rotate around z=0
		]
		\foreach \t in {0,45,...,180}
		\addFGBGplot[domain=0:2*pi, samples=100, samples y=1, color=gray] (\rad*cos(\t)*sin(deg(x)), {\rad*sin(\t)*sin(deg(x))}, {\rad*cos(deg(x))});
	\end{axis}
	\begin{axis}[
		at = {(0,0)},
		hide axis,
		view={\ViewAzimuth}{\ViewElevation},     % Set view angle
		every axis plot/.style={very thin},
		disabledatascaling,                      % Align PGFPlots coordinates with TikZ
		anchor=origin,                           % Align PGFPlots coordinates with TikZ
		viewport={\ViewAzimuth}{\ViewElevation}, % Align PGFPlots coordinates with TikZ
		rotate around x = 40, rotate around y = 20, rotate around z=-40
		]
		\drawpath{figs/path_on_sphere/paths/human_activity0_2.csv}{\rad}{black!50!tabblue}{tabblue}
		\drawpath{figs/path_on_sphere/paths/human_activity1_2.csv}{\rad}{black!50!tabblue}{tabblue}
		\drawpath{figs/path_on_sphere/paths/human_activity2_2.csv}{\rad}{black!50!tabblue}{tabblue}
		\drawpath{figs/path_on_sphere/paths/human_activity3_2.csv}{\rad}{black!50!tabblue}{tabblue}
		\drawpath{figs/path_on_sphere/paths/human_activity0_0.csv}{\rad}{black!50!tabred}{tabred}
		\drawpath{figs/path_on_sphere/paths/human_activity1_0.csv}{\rad}{black!50!tabred}{tabred}
		\drawpath{figs/path_on_sphere/paths/human_activity2_0.csv}{\rad}{black!50!tabred}{tabred}
		\drawpath{figs/path_on_sphere/paths/human_activity3_0.csv}{\rad}{black!50!tabred}{tabred}
	\end{axis}
\end{tikzpicture} 

==> figs/path_on_sphere/paths/constant0_0.csv <==
6.195251941680908203e-01,-8.569721132516860962e-03,7.849299311637878418e-01
6.454576849937438965e-01,2.988772094249725342e-02,7.632110118865966797e-01
6.785752177238464355e-01,5.610530078411102295e-02,7.323849201202392578e-01
6.987605690956115723e-01,1.116717308759689331e-01,7.065854072570800781e-01
7.062801718711853027e-01,1.236739009618759155e-01,6.970458030700683594e-01
7.116767168045043945e-01,1.435332298278808594e-01,6.876876354217529297e-01
6.766139864921569824e-01,1.819675862789154053e-01,7.134991884231567383e-01
6.674238443374633789e-01,2.064319849014282227e-01,7.154936194419860840e-01
6.545903086662292480e-01,2.308769822120666504e-01,7.198660969734191895e-01
6.742061376571655273e-01,2.510835230350494385e-01,6.945523619651794434e-01
6.784329414367675781e-01,2.630477845668792725e-01,6.859550476074218750e-01
6.628388762474060059e-01,2.773879170417785645e-01,6.954856514930725098e-01
6.202837228775024414e-01,2.879453301429748535e-01,7.296130657196044922e-01
5.937369465827941895e-01,2.885144054889678955e-01,7.511561512947082520e-01
5.882118940353393555e-01,3.230022490024566650e-01,7.414013743400573730e-01
5.693383812904357910e-01,3.377539813518524170e-01,7.495169639587402344e-01
5.638868212699890137e-01,3.481756448745727539e-01,7.488691210746765137e-01
5.499314665794372559e-01,3.270173370838165283e-01,7.685275673866271973e-01
5.372764468193054199e-01,3.188970983028411865e-01,7.807933688163757324e-01
5.081400275230407715e-01,3.214153051376342773e-01,7.990528941154479980e-01
4.784973263740539551e-01,3.444067537784576416e-01,8.077275753021240234e-01
4.477641284465789795e-01,3.326704204082489014e-01,8.299621939659118652e-01
4.383261799812316895e-01,3.445854187011718750e-01,8.301388621330261230e-01
4.194174110889434814e-01,3.447133302688598633e-01,8.397983312606811523e-01
3.871853947639465332e-01,3.326067626476287842e-01,8.599184155464172363e-01
3.707940578460693359e-01,3.431699573993682861e-01,8.629865050315856934e-01
3.584238886833190918e-01,3.184817135334014893e-01,8.775541186332702637e-01
3.844836950302124023e-01,3.019703626632690430e-01,8.723449110984802246e-01
3.602225482463836670e-01,2.940342128276824951e-01,8.853152394294738770e-01
3.332467079162597656e-01,2.776531577110290527e-01,9.010298848152160645e-01
3.650068938732147217e-01,2.684990465641021729e-01,8.914469480514526367e-01
3.486521244049072266e-01,3.053931593894958496e-01,8.861016631126403809e-01
3.271114826202392578e-01,2.885414659976959229e-01,8.998563289642333984e-01
3.246316909790039062e-01,2.924951612949371338e-01,8.994778394699096680e-01
3.208514750003814697e-01,2.839957475662231445e-01,9.035487174987792969e-01
3.393492996692657471e-01,2.846916913986206055e-01,8.965446352958679199e-01
3.049739599227905273e-01,2.993628978729248047e-01,9.040864706039428711e-01
3.439602553844451904e-01,3.025610148906707764e-01,8.889026045799255371e-01
3.348511159420013428e-01,2.716608941555023193e-01,9.022609591484069824e-01
3.079242706298828125e-01,2.483576834201812744e-01,9.184230566024780273e-01
2.676744163036346436e-01,2.874776721000671387e-01,9.196232557296752930e-01
2.372684627771377563e-01,2.658529877662658691e-01,9.343585371971130371e-01
2.309379875659942627e-01,3.143054544925689697e-01,9.208037853240966797e-01
2.506715059280395508e-01,2.775762975215911865e-01,9.274238944053649902e-01
2.300513386726379395e-01,3.067379295825958252e-01,9.235735535621643066e-01
1.990883648395538330e-01,3.035682737827301025e-01,9.317778348922729492e-01
1.872949153184890747e-01,2.512176632881164551e-01,9.496368765830993652e-01
1.845040917396545410e-01,2.126862406730651855e-01,9.595429897308349609e-01
1.728516072034835815e-01,1.835442185401916504e-01,9.676951169967651367e-01
1.747272312641143799e-01,1.893518418073654175e-01,9.662382602691650391e-01


==> figs/path_on_sphere/paths/constant0_1.csv <==
7.372027039527893066e-01,2.982161641120910645e-01,6.062995791435241699e-01
7.300914525985717773e-01,2.965668141841888428e-01,6.156414747238159180e-01
7.334256768226623535e-01,2.747350037097930908e-01,6.217775344848632812e-01
7.276059389114379883e-01,2.708217501640319824e-01,6.302736997604370117e-01
7.072739005088806152e-01,2.928915917873382568e-01,6.434110999107360840e-01
6.696353554725646973e-01,2.814135253429412842e-01,6.873096227645874023e-01
6.918013095855712891e-01,2.776097953319549561e-01,6.665908694267272949e-01
6.726135015487670898e-01,3.057353198528289795e-01,6.738818883895874023e-01
6.486713886260986328e-01,3.266573250293731689e-01,6.874011158943176270e-01
6.723832488059997559e-01,2.994230985641479492e-01,6.769390106201171875e-01
6.997709274291992188e-01,2.556073367595672607e-01,6.670722961425781250e-01
6.631939411163330078e-01,2.784694433212280273e-01,6.947146654129028320e-01
6.624056696891784668e-01,2.702162265777587891e-01,6.987144351005554199e-01
6.784307956695556641e-01,2.686675190925598145e-01,6.837758421897888184e-01
7.050344347953796387e-01,2.518382966518402100e-01,6.629508733749389648e-01
7.031815052032470703e-01,2.462200671434402466e-01,6.670168042182922363e-01
6.998229026794433594e-01,2.390101701021194458e-01,6.731433868408203125e-01
7.291201353073120117e-01,2.521571516990661621e-01,6.362394094467163086e-01
7.199762463569641113e-01,2.505500912666320801e-01,6.471930146217346191e-01
7.197691798210144043e-01,2.283084690570831299e-01,6.555970311164855957e-01
7.131695151329040527e-01,2.310935258865356445e-01,6.618043184280395508e-01
7.133843302726745605e-01,2.432016134262084961e-01,6.572180986404418945e-01
6.953071951866149902e-01,2.551014423370361328e-01,6.719158887863159180e-01
6.910161375999450684e-01,2.566117942333221436e-01,6.757565736770629883e-01
6.837849617004394531e-01,2.305800616741180420e-01,6.922940015792846680e-01
6.609919667243957520e-01,2.473251521587371826e-01,7.084630727767944336e-01
6.814676523208618164e-01,2.007820606231689453e-01,7.037672996520996094e-01
6.715123653411865234e-01,1.999371945858001709e-01,7.135097980499267578e-01
6.680738925933837891e-01,1.955467015504837036e-01,7.179406285285949707e-01
6.686735749244689941e-01,1.700000464916229248e-01,7.238615155220031738e-01
6.667223572731018066e-01,1.697393208742141724e-01,7.257201075553894043e-01
6.815557479858398438e-01,1.716778725385665894e-01,7.113426327705383301e-01
7.005009055137634277e-01,1.827724575996398926e-01,6.898496747016906738e-01
7.162592411041259766e-01,1.364361643791198730e-01,6.843666434288024902e-01
7.030366063117980957e-01,1.532981544733047485e-01,6.944342851638793945e-01
6.877890825271606445e-01,1.762738972902297974e-01,7.041828632354736328e-01
6.912462711334228516e-01,1.292063146829605103e-01,7.109740376472473145e-01
7.108077406883239746e-01,1.096147671341896057e-01,6.947925686836242676e-01
6.851719617843627930e-01,1.041834950447082520e-01,7.208917140960693359e-01
6.897091269493103027e-01,8.865082263946533203e-02,7.186390161514282227e-01
6.983523368835449219e-01,6.853056699037551880e-02,7.124656438827514648e-01
7.012535929679870605e-01,5.304235965013504028e-02,7.109357714653015137e-01
7.315796017646789551e-01,7.068119198083877563e-02,6.780819892883300781e-01
7.365908622741699219e-01,4.454844444990158081e-02,6.748695969581604004e-01
7.502180337905883789e-01,2.629543282091617584e-02,6.606671214103698730e-01
7.567880749702453613e-01,1.752782054245471954e-02,6.534249782562255859e-01
7.507869601249694824e-01,-4.251754283905029297e-02,6.591743826866149902e-01
7.518982887268066406e-01,-4.306609556078910828e-02,6.578706502914428711e-01
7.761157751083374023e-01,-3.109381720423698425e-02,6.298229694366455078e-01
7.815991640090942383e-01,-4.192686825990676880e-02,6.223699450492858887e-01


==> figs/path_on_sphere/paths/constant0_2.csv <==
6.743961572647094727e-01,3.640927076339721680e-01,6.423597931861877441e-01
6.772936582565307617e-01,3.597628474235534668e-01,6.417506337165832520e-01
6.597082614898681641e-01,3.822067081928253174e-01,6.470726132392883301e-01
6.420705318450927734e-01,3.789610266685485840e-01,6.664338111877441406e-01
6.310969591140747070e-01,3.728316128253936768e-01,6.802303791046142578e-01
6.269195079803466797e-01,3.487626910209655762e-01,6.966611146926879883e-01
6.508091092109680176e-01,3.251864910125732422e-01,6.860768198966979980e-01
6.420853137969970703e-01,3.624435663223266602e-01,6.755450963973999023e-01
6.323824524879455566e-01,3.582264184951782227e-01,6.868524551391601562e-01
6.441159248352050781e-01,3.414452373981475830e-01,6.844924092292785645e-01
6.625452637672424316e-01,3.287704586982727051e-01,6.730110049247741699e-01
6.487727761268615723e-01,3.083627820014953613e-01,6.957055926322937012e-01
6.444569826126098633e-01,3.440613150596618652e-01,6.828594803810119629e-01
6.310909986495971680e-01,3.531979918479919434e-01,6.906340122222900391e-01
6.249183416366577148e-01,3.555798232555389404e-01,6.950108408927917480e-01
6.286115646362304688e-01,3.684359490871429443e-01,6.849105358123779297e-01
6.309744715690612793e-01,3.778251111507415771e-01,6.775835156440734863e-01
6.333771944046020508e-01,3.611454367637634277e-01,6.844028830528259277e-01
6.472756862640380859e-01,3.825588524341583252e-01,6.593048572540283203e-01
6.149819493293762207e-01,3.956767022609710693e-01,6.820828914642333984e-01
6.272833943367004395e-01,4.008355736732482910e-01,6.677173376083374023e-01
6.552433371543884277e-01,4.081602096557617188e-01,6.356582641601562500e-01
6.863601207733154297e-01,3.584699034690856934e-01,6.327788829803466797e-01
6.733759045600891113e-01,3.596151471138000488e-01,6.459426283836364746e-01
6.683436036109924316e-01,3.253034353256225586e-01,6.689503788948059082e-01
6.718071699142456055e-01,3.144762217998504639e-01,6.706563830375671387e-01
6.639279127120971680e-01,3.530319631099700928e-01,6.592179536819458008e-01
6.921105980873107910e-01,3.286179602146148682e-01,6.426455378532409668e-01
6.976052522659301758e-01,2.958427071571350098e-01,6.525520086288452148e-01
7.217870950698852539e-01,2.932231128215789795e-01,6.269319653511047363e-01
6.891842484474182129e-01,3.084232509136199951e-01,6.556678414344787598e-01
6.945417523384094238e-01,3.197168707847595215e-01,6.445099711418151855e-01
6.906252503395080566e-01,3.232129216194152832e-01,6.469702124595642090e-01
6.943146586418151855e-01,3.317202627658843994e-01,6.386619806289672852e-01
6.988753676414489746e-01,3.637140095233917236e-01,6.158616542816162109e-01
7.143660783767700195e-01,3.584565818309783936e-01,6.009910702705383301e-01
7.080662846565246582e-01,3.485717177391052246e-01,6.141173243522644043e-01
6.985321044921875000e-01,3.593817353248596191e-01,6.187874078750610352e-01
6.964920759201049805e-01,3.520007431507110596e-01,6.252955198287963867e-01
7.049445509910583496e-01,3.096966445446014404e-01,6.380763649940490723e-01
6.938943862915039062e-01,3.111754357814788818e-01,6.493695378303527832e-01
7.216950058937072754e-01,2.968253195285797119e-01,6.253410577774047852e-01
7.401515245437622070e-01,2.809230685234069824e-01,6.109486818313598633e-01
7.566570043563842773e-01,2.182779312133789062e-01,6.162996292114257812e-01
7.502216696739196777e-01,1.760469526052474976e-01,6.373186707496643066e-01
7.443588972091674805e-01,1.973911821842193604e-01,6.379393935203552246e-01
7.396951913833618164e-01,2.092290818691253662e-01,6.395891308784484863e-01
7.261793613433837891e-01,2.445734739303588867e-01,6.425319314002990723e-01
7.333365678787231445e-01,2.372351884841918945e-01,6.371317505836486816e-01
7.313694953918457031e-01,2.328346371650695801e-01,6.410043835639953613e-01


==> figs/path_on_sphere/paths/constant1.csv <==
6.743961572647094727e-01,3.640927076339721680e-01,6.423597931861877441e-01
6.772936582565307617e-01,3.597628474235534668e-01,6.417506337165832520e-01
6.597082614898681641e-01,3.822067081928253174e-01,6.470726132392883301e-01
6.420705318450927734e-01,3.789610266685485840e-01,6.664338111877441406e-01
6.310969591140747070e-01,3.728316128253936768e-01,6.802303791046142578e-01
6.269195079803466797e-01,3.487626910209655762e-01,6.966611146926879883e-01
6.508091092109680176e-01,3.251864910125732422e-01,6.860768198966979980e-01
6.420853137969970703e-01,3.624435663223266602e-01,6.755450963973999023e-01
6.323824524879455566e-01,3.582264184951782227e-01,6.868524551391601562e-01
6.441159248352050781e-01,3.414452373981475830e-01,6.844924092292785645e-01
6.625452637672424316e-01,3.287704586982727051e-01,6.730110049247741699e-01
6.487727761268615723e-01,3.083627820014953613e-01,6.957055926322937012e-01
6.444569826126098633e-01,3.440613150596618652e-01,6.828594803810119629e-01
6.310909986495971680e-01,3.531979918479919434e-01,6.906340122222900391e-01
6.249183416366577148e-01,3.555798232555389404e-01,6.950108408927917480e-01
6.286115646362304688e-01,3.684359490871429443e-01,6.849105358123779297e-01
6.309744715690612793e-01,3.778251111507415771e-01,6.775835156440734863e-01
6.333771944046020508e-01,3.611454367637634277e-01,6.844028830528259277e-01
6.472756862640380859e-01,3.825588524341583252e-01,6.593048572540283203e-01
6.149819493293762207e-01,3.956767022609710693e-01,6.820828914642333984e-01
6.272833943367004395e-01,4.008355736732482910e-01,6.677173376083374023e-01
6.552433371543884277e-01,4.081602096557617188e-01,6.356582641601562500e-01
6.863601207733154297e-01,3.584699034690856934e-01,6.327788829803466797e-01
6.733759045600891113e-01,3.596151471138000488e-01,6.459426283836364746e-01
6.683436036109924316e-01,3.253034353256225586e-01,6.689503788948059082e-01
6.718071699142456055e-01,3.144762217998504639e-01,6.706563830375671387e-01
6.639279127120971680e-01,3.530319631099700928e-01,6.592179536819458008e-01
6.921105980873107910e-01,3.286179602146148682e-01,6.426455378532409668e-01
6.976052522659301758e-01,2.958427071571350098e-01,6.525520086288452148e-01
7.217870950698852539e-01,2.932231128215789795e-01,6.269319653511047363e-01
6.891842484474182129e-01,3.084232509136199951e-01,6.556678414344787598e-01
6.945417523384094238e-01,3.197168707847595215e-01,6.445099711418151855e-01
6.906252503395080566e-01,3.232129216194152832e-01,6.469702124595642090e-01
6.943146586418151855e-01,3.317202627658843994e-01,6.386619806289672852e-01
6.988753676414489746e-01,3.637140095233917236e-01,6.158616542816162109e-01
7.143660783767700195e-01,3.584565818309783936e-01,6.009910702705383301e-01
7.080662846565246582e-01,3.485717177391052246e-01,6.141173243522644043e-01
6.985321044921875000e-01,3.593817353248596191e-01,6.187874078750610352e-01
6.964920759201049805e-01,3.520007431507110596e-01,6.252955198287963867e-01
7.049445509910583496e-01,3.096966445446014404e-01,6.380763649940490723e-01
6.938943862915039062e-01,3.111754357814788818e-01,6.493695378303527832e-01
7.216950058937072754e-01,2.968253195285797119e-01,6.253410577774047852e-01
7.401515245437622070e-01,2.809230685234069824e-01,6.109486818313598633e-01
7.566570043563842773e-01,2.182779312133789062e-01,6.162996292114257812e-01
7.502216696739196777e-01,1.760469526052474976e-01,6.373186707496643066e-01
7.443588972091674805e-01,1.973911821842193604e-01,6.379393935203552246e-01
7.396951913833618164e-01,2.092290818691253662e-01,6.395891308784484863e-01
7.261793613433837891e-01,2.445734739303588867e-01,6.425319314002990723e-01
7.333365678787231445e-01,2.372351884841918945e-01,6.371317505836486816e-01
7.313694953918457031e-01,2.328346371650695801e-01,6.410043835639953613e-01


==> figs/path_on_sphere/paths/constant2.csv <==
-4.178136587142944336e-01,-7.883917689323425293e-01,4.515196681022644043e-01
-4.008396565914154053e-01,-7.980298995971679688e-01,4.499729573726654053e-01
-4.403817057609558105e-01,-8.036459088325500488e-01,4.002712070941925049e-01
-4.481457173824310303e-01,-8.096974492073059082e-01,3.788869380950927734e-01
-4.638261497020721436e-01,-7.810391187667846680e-01,4.181423485279083252e-01
-4.687013626098632812e-01,-7.762013077735900879e-01,4.216994047164916992e-01
-4.885224699974060059e-01,-7.675923109054565430e-01,4.149068892002105713e-01
-4.782532453536987305e-01,-7.674559354782104492e-01,4.269486665725708008e-01
-4.368254244327545166e-01,-7.901306748390197754e-01,4.299731552600860596e-01
-4.135444462299346924e-01,-7.994943857192993164e-01,4.356484413146972656e-01
-4.384820163249969482e-01,-7.823284268379211426e-01,4.423750340938568115e-01
-4.472523927688598633e-01,-7.827377915382385254e-01,4.327664375305175781e-01
-4.666213095188140869e-01,-7.756793498992919922e-01,4.249541461467742920e-01
-4.719907343387603760e-01,-7.624234557151794434e-01,4.426456391811370850e-01
-4.824010431766510010e-01,-7.614148855209350586e-01,4.330549240112304688e-01
-4.685966372489929199e-01,-7.518097758293151855e-01,4.638957679271697998e-01
-4.459967911243438721e-01,-7.783866524696350098e-01,4.418156743049621582e-01
-4.457270503044128418e-01,-7.615342736244201660e-01,4.705240726470947266e-01
-4.680168628692626953e-01,-7.558131217956542969e-01,4.579373300075531006e-01
-4.687139391899108887e-01,-7.433454990386962891e-01,4.772258400917053223e-01
-4.635744392871856689e-01,-7.650147080421447754e-01,4.470469951629638672e-01
-4.463961124420166016e-01,-7.739071249961853027e-01,4.492193460464477539e-01
-4.517116546630859375e-01,-7.361217737197875977e-01,5.040645003318786621e-01
-4.874476492404937744e-01,-7.562627792358398438e-01,4.364185035228729248e-01
-4.832849204540252686e-01,-7.567070722579956055e-01,4.402610063552856445e-01
-4.971608221530914307e-01,-7.373306751251220703e-01,4.573556184768676758e-01
-5.124537944793701172e-01,-7.104858160018920898e-01,4.822868406772613525e-01
-4.694237709045410156e-01,-7.158296108245849609e-01,5.169419050216674805e-01
-4.714534878730773926e-01,-7.083749175071716309e-01,5.252963304519653320e-01
-4.787814319133758545e-01,-7.091252803802490234e-01,5.175995826721191406e-01
-4.699211120605468750e-01,-7.266713380813598633e-01,5.011213421821594238e-01
-5.021111369132995605e-01,-7.204822301864624023e-01,4.783193767070770264e-01
-5.091937184333801270e-01,-7.356274724006652832e-01,4.467366337776184082e-01
-5.189375281333923340e-01,-7.489836812019348145e-01,4.119793772697448730e-01
-5.382307171821594238e-01,-7.513027191162109375e-01,3.819052577018737793e-01
-5.275065898895263672e-01,-7.644650340080261230e-01,3.705801963806152344e-01
-5.223510265350341797e-01,-7.655146121978759766e-01,3.756813108921051025e-01
-5.715617537498474121e-01,-7.540749311447143555e-01,3.235550820827484131e-01
-5.509955286979675293e-01,-7.652899026870727539e-01,3.327687084674835205e-01
-5.412389636039733887e-01,-7.845091819763183594e-01,3.026638925075531006e-01
-5.269257426261901855e-01,-7.930496335029602051e-01,3.056488335132598877e-01
-5.402078628540039062e-01,-7.953757047653198242e-01,2.748683094978332520e-01
-5.320633649826049805e-01,-7.843728065490722656e-01,3.188536167144775391e-01
-5.743421316146850586e-01,-7.610511183738708496e-01,3.015493750572204590e-01
-5.706230998039245605e-01,-7.625828981399536133e-01,3.047232031822204590e-01
-5.949580073356628418e-01,-7.406331300735473633e-01,3.122295439243316650e-01
-6.234580874443054199e-01,-6.910929679870605469e-01,3.656367957592010498e-01
-6.313237547874450684e-01,-6.806858181953430176e-01,3.716137409210205078e-01
-6.307644844055175781e-01,-7.028062343597412109e-01,3.289364576339721680e-01
-6.371485590934753418e-01,-7.041485309600830078e-01,3.133945763111114502e-01


==> figs/path_on_sphere/paths/human_activity0_0.csv <==
7.690231800079345703e-01,3.149376511573791504e-01,5.562530159950256348e-01
7.520163655281066895e-01,3.131489157676696777e-01,5.800077319145202637e-01
7.481724023818969727e-01,3.271573483943939209e-01,5.772400498390197754e-01
7.629744410514831543e-01,3.291185796260833740e-01,5.563728809356689453e-01
7.572851181030273438e-01,3.528071045875549316e-01,5.495872497558593750e-01
7.566918134689331055e-01,3.672062754631042480e-01,5.409036278724670410e-01
7.443791031837463379e-01,3.919930756092071533e-01,5.405930876731872559e-01
7.503970265388488770e-01,3.674746453762054443e-01,5.494236350059509277e-01
7.834256887435913086e-01,3.284413218498229980e-01,5.276079773902893066e-01
7.730657458305358887e-01,3.447494208812713623e-01,5.324630141258239746e-01
7.904788255691528320e-01,3.664803504943847656e-01,4.907494485378265381e-01
7.967846393585205078e-01,3.630914688110351562e-01,4.830098152160644531e-01
7.819719910621643066e-01,3.611872792243957520e-01,5.079991221427917480e-01
7.848605513572692871e-01,3.588848412036895752e-01,5.051684975624084473e-01
7.515376210212707520e-01,3.413712084293365479e-01,5.644966959953308105e-01
7.409645915031433105e-01,3.311350941658020020e-01,5.842264294624328613e-01
7.395799160003662109e-01,3.302638828754425049e-01,5.864697694778442383e-01
7.489665746688842773e-01,2.566955089569091797e-01,6.108648777008056641e-01
7.556174993515014648e-01,2.824793159961700439e-01,5.909712910652160645e-01
7.977752089500427246e-01,2.735869288444519043e-01,5.373122096061706543e-01
8.078963756561279297e-01,3.098462820053100586e-01,5.012965202331542969e-01
8.008360266685485840e-01,2.951290011405944824e-01,5.211141705513000488e-01
8.083986043930053711e-01,3.378114104270935059e-01,4.820525050163269043e-01
8.101781010627746582e-01,3.395386636257171631e-01,4.778330922126770020e-01
8.287604451179504395e-01,3.441518247127532959e-01,4.412653148174285889e-01
8.302439451217651367e-01,3.366383016109466553e-01,4.442623853683471680e-01
8.121410608291625977e-01,3.614444732666015625e-01,4.580220878124237061e-01
8.051449060440063477e-01,3.845166862010955811e-01,4.515396356582641602e-01
7.823796272277832031e-01,4.212201535701751709e-01,4.587538242340087891e-01
7.716832756996154785e-01,4.125617444515228271e-01,4.840423166751861572e-01
7.573702931404113770e-01,4.371046721935272217e-01,4.851072132587432861e-01
7.569017410278320312e-01,4.359981715679168701e-01,4.868311583995819092e-01
7.222111225128173828e-01,4.498143792152404785e-01,5.254306793212890625e-01
7.322608828544616699e-01,4.226341545581817627e-01,5.340164899826049805e-01
7.183756232261657715e-01,4.068085253238677979e-01,5.643071532249450684e-01
6.918789148330688477e-01,4.412340819835662842e-01,5.715026259422302246e-01
6.680500507354736328e-01,4.588420987129211426e-01,5.858090519905090332e-01
6.643100976943969727e-01,4.422980546951293945e-01,6.025477051734924316e-01
6.527214050292968750e-01,4.417558312416076660e-01,6.154720783233642578e-01
6.710751056671142578e-01,4.063428938388824463e-01,6.201152801513671875e-01
6.679166555404663086e-01,3.988001644611358643e-01,6.283669471740722656e-01
6.727208495140075684e-01,4.063428938388824463e-01,6.183294653892517090e-01
6.867223978042602539e-01,3.881714642047882080e-01,6.146010756492614746e-01
6.759020090103149414e-01,3.631386458873748779e-01,6.413159370422363281e-01
6.881372928619384766e-01,3.734858036041259766e-01,6.220729351043701172e-01
6.917058229446411133e-01,3.952051699161529541e-01,6.044462323188781738e-01
6.654880642890930176e-01,4.071811735630035400e-01,6.255624890327453613e-01
6.813210844993591309e-01,4.058218002319335938e-01,6.091876626014709473e-01
6.071266531944274902e-01,4.448541700839996338e-01,6.584081649780273438e-01
6.052814722061157227e-01,4.260765910148620605e-01,6.723782420158386230e-01


==> figs/path_on_sphere/paths/human_activity0_2.csv <==
-4.243845939636230469e-01,-7.764416933059692383e-01,4.658708870410919189e-01
-4.227323532104492188e-01,-7.605081796646118164e-01,4.928736090660095215e-01
-4.653728604316711426e-01,-7.520648837089538574e-01,4.667186141014099121e-01
-4.782973825931549072e-01,-7.012671232223510742e-01,5.286356806755065918e-01
-4.907391369342803955e-01,-6.782716512680053711e-01,5.469208359718322754e-01
-4.824393987655639648e-01,-6.941197514533996582e-01,5.342749357223510742e-01
-5.133621692657470703e-01,-6.902689337730407715e-01,5.098899602890014648e-01
-5.063075423240661621e-01,-7.152608633041381836e-01,4.817201197147369385e-01
-5.279490351676940918e-01,-6.928123235702514648e-01,4.912033081054687500e-01
-5.258426666259765625e-01,-6.690733432769775391e-01,5.251953005790710449e-01
-5.322195291519165039e-01,-6.651783585548400879e-01,5.237172842025756836e-01
-5.676407217979431152e-01,-6.406255364418029785e-01,5.170905590057373047e-01
-5.841927528381347656e-01,-6.273047924041748047e-01,5.149827599525451660e-01
-5.939384102821350098e-01,-6.259626746177673340e-01,5.053786635398864746e-01
-5.968547463417053223e-01,-6.230766773223876953e-01,5.055092573165893555e-01
-6.244716644287109375e-01,-5.963283777236938477e-01,5.044078230857849121e-01
-6.521104574203491211e-01,-5.670085549354553223e-01,5.032423138618469238e-01
-6.726917028427124023e-01,-5.563493371009826660e-01,4.878122806549072266e-01
-7.151088118553161621e-01,-5.370448827743530273e-01,4.474390149116516113e-01
-7.169889807701110840e-01,-5.379385352134704590e-01,4.433377683162689209e-01
-7.111755609512329102e-01,-5.648271441459655762e-01,4.185678064823150635e-01
-7.080038189888000488e-01,-5.756788253784179688e-01,4.090524017810821533e-01
-6.998456120491027832e-01,-5.744118690490722656e-01,4.245780110359191895e-01
-6.957103013992309570e-01,-5.730327963829040527e-01,4.331511557102203369e-01
-7.196307182312011719e-01,-5.491971373558044434e-01,4.248687922954559326e-01
-7.517840862274169922e-01,-5.294976234436035156e-01,3.930042088031768799e-01
-7.689949274063110352e-01,-5.031855702400207520e-01,3.942719697952270508e-01
-7.844619750976562500e-01,-5.218214392662048340e-01,3.351434171199798584e-01
-8.022502064704895020e-01,-4.704274535179138184e-01,3.675484955310821533e-01
-7.934927344322204590e-01,-4.671581983566284180e-01,3.900407552719116211e-01
-8.132981061935424805e-01,-4.561602771282196045e-01,3.611968457698822021e-01
-8.398303985595703125e-01,-4.298526346683502197e-01,3.315280675888061523e-01
-8.462867140769958496e-01,-4.226527512073516846e-01,3.242879509925842285e-01
-8.612245917320251465e-01,-4.101691544055938721e-01,3.000878989696502686e-01
-8.548327088356018066e-01,-4.156674742698669434e-01,3.106135129928588867e-01
-8.521811366081237793e-01,-4.339374005794525146e-01,2.923779785633087158e-01
-8.394006490707397461e-01,-4.729709029197692871e-01,2.677765488624572754e-01
-8.473213315010070801e-01,-4.658568501472473145e-01,2.549963295459747314e-01
-8.425693511962890625e-01,-4.960748553276062012e-01,2.097276151180267334e-01
-8.475377559661865234e-01,-4.829406142234802246e-01,2.201072126626968384e-01
-8.341174125671386719e-01,-5.026231408119201660e-01,2.271941155195236206e-01
-8.411350250244140625e-01,-4.883362054824829102e-01,2.324192821979522705e-01
-8.412373065948486328e-01,-5.044445991516113281e-01,1.945623606443405151e-01
-8.385383486747741699e-01,-5.169919729232788086e-01,1.719644367694854736e-01
-8.506740927696228027e-01,-5.003826618194580078e-01,1.611516773700714111e-01
-8.636784553527832031e-01,-4.806404709815979004e-01,1.518006771802902222e-01
-8.696398138999938965e-01,-4.700026214122772217e-01,1.510737836360931396e-01
-8.699533939361572266e-01,-4.687678217887878418e-01,1.530912816524505615e-01
-8.760087490081787109e-01,-4.578365087509155273e-01,1.516360789537429810e-01
-8.639558553695678711e-01,-4.711589217185974121e-01,1.777320355176925659e-01


==> figs/path_on_sphere/paths/human_activity1_0.csv <==
8.643594980239868164e-01,1.225844994187355042e-01,4.877044558525085449e-01
8.461501598358154297e-01,6.791085749864578247e-02,5.285999178886413574e-01
8.494992852210998535e-01,1.224716380238533020e-01,5.131777524948120117e-01
8.354145288467407227e-01,1.482602953910827637e-01,5.292458534240722656e-01
8.118534088134765625e-01,1.890032589435577393e-01,5.524232983589172363e-01
8.229219317436218262e-01,1.731763035058975220e-01,5.411183834075927734e-01
8.286803364753723145e-01,1.884465813636779785e-01,5.270450115203857422e-01
8.255709409713745117e-01,1.969272047281265259e-01,5.288213491439819336e-01
8.041475415229797363e-01,2.015304714441299438e-01,5.592244267463684082e-01
7.872105240821838379e-01,2.561143040657043457e-01,5.609855651855468750e-01
7.680360078811645508e-01,2.597069144248962402e-01,5.853826403617858887e-01
7.725602984428405762e-01,2.689403891563415527e-01,5.751709342002868652e-01
7.828717231750488281e-01,2.941031455993652344e-01,5.482839345932006836e-01
7.807955741882324219e-01,2.996665537357330322e-01,5.482319593429565430e-01
7.688887715339660645e-01,3.353630900382995605e-01,5.443728566169738770e-01
7.720170617103576660e-01,3.378049135208129883e-01,5.384028553962707520e-01
7.876720428466796875e-01,2.944765388965606689e-01,5.411621332168579102e-01
7.912847995758056641e-01,2.857142984867095947e-01,5.405884981155395508e-01
7.931637763977050781e-01,3.171106576919555664e-01,5.199347734451293945e-01
7.668292522430419922e-01,3.232779502868652344e-01,5.544947385787963867e-01
7.654484510421752930e-01,3.294832110404968262e-01,5.527472496032714844e-01
7.779209017753601074e-01,3.671121597290039062e-01,5.099683403968811035e-01
7.739266753196716309e-01,3.572405576705932617e-01,5.228925943374633789e-01
7.789900302886962891e-01,3.589200377464294434e-01,5.141506195068359375e-01
7.629245519638061523e-01,3.524600565433502197e-01,5.419574975967407227e-01
7.527479529380798340e-01,3.541750013828277588e-01,5.549148321151733398e-01
7.570611834526062012e-01,3.280079662799835205e-01,5.650389790534973145e-01
7.638438940048217773e-01,3.246932029724121094e-01,5.577783584594726562e-01
7.672000527381896973e-01,3.108851015567779541e-01,5.610297918319702148e-01
7.701107263565063477e-01,3.119453489780426025e-01,5.564346909523010254e-01
7.619712352752685547e-01,3.261769115924835205e-01,5.594715476036071777e-01
7.553945779800415039e-01,3.273686170578002930e-01,5.676343441009521484e-01
7.668588161468505859e-01,3.165733516216278076e-01,5.583089590072631836e-01
7.671065926551818848e-01,3.184958398342132568e-01,5.568732619285583496e-01
7.699854373931884766e-01,3.056788146495819092e-01,5.600738525390625000e-01
7.765661478042602539e-01,3.128266930580139160e-01,5.468860268592834473e-01
8.067055940628051758e-01,2.725380659103393555e-01,5.243557095527648926e-01
7.976254224777221680e-01,3.017602264881134033e-01,5.222396850585937500e-01
7.882419228553771973e-01,2.977242171764373779e-01,5.385487675666809082e-01
7.858468890190124512e-01,2.986293435096740723e-01,5.415394902229309082e-01
8.121752738952636719e-01,2.816647589206695557e-01,5.109169483184814453e-01
8.082073330879211426e-01,2.886232435703277588e-01,5.133199095726013184e-01
8.166807293891906738e-01,2.617672085762023926e-01,5.143056511878967285e-01
8.336779475212097168e-01,2.534108757972717285e-01,4.906768798828125000e-01
8.098397254943847656e-01,2.842414379119873047e-01,5.131921172142028809e-01
8.062765002250671387e-01,2.748830318450927734e-01,5.237912535667419434e-01
8.018414378166198730e-01,2.994342446327209473e-01,5.170968770980834961e-01
7.954723238945007324e-01,3.378920555114746094e-01,5.030432343482971191e-01
7.902829051017761230e-01,3.172006905078887939e-01,5.242484211921691895e-01
7.977653145790100098e-01,3.089344203472137451e-01,5.178124904632568359e-01


==> figs/path_on_sphere/paths/human_activity1_2.csv <==
-7.365663051605224609e-01,-5.608674883842468262e-01,3.780174851417541504e-01
-7.174621224403381348e-01,-5.941187143325805664e-01,3.636900782585144043e-01
-7.014581561088562012e-01,-6.120408177375793457e-01,3.651875555515289307e-01
-7.063049674034118652e-01,-6.047198772430419922e-01,3.680308461189270020e-01
-6.806169152259826660e-01,-6.115270853042602539e-01,4.034782648086547852e-01
-6.682690382003784180e-01,-5.996227264404296875e-01,4.403050839900970459e-01
-6.279451847076416016e-01,-6.029176712036132812e-01,4.921124577522277832e-01
-6.505211591720581055e-01,-5.767233371734619141e-01,4.941780269145965576e-01
-6.742334365844726562e-01,-5.566262602806091309e-01,4.853617548942565918e-01
-6.719123721122741699e-01,-5.778332948684692383e-01,4.632947742938995361e-01
-6.757672429084777832e-01,-5.627077221870422363e-01,4.761283099651336670e-01
-7.002835273742675781e-01,-5.564379096031188965e-01,4.471905827522277832e-01
-7.245082259178161621e-01,-5.504995584487915039e-01,4.147741794586181641e-01
-7.310146689414978027e-01,-5.537710189819335938e-01,3.986913263797760010e-01
-7.306976914405822754e-01,-5.542120337486267090e-01,3.986595571041107178e-01
-7.405952811241149902e-01,-5.273342728614807129e-01,4.164573550224304199e-01
-7.397878766059875488e-01,-5.055686235427856445e-01,4.439750015735626221e-01
-7.419835925102233887e-01,-5.185393095016479492e-01,4.249432981014251709e-01
-7.397969961166381836e-01,-5.194328427314758301e-01,4.276556074619293213e-01
-7.386826276779174805e-01,-5.141009092330932617e-01,4.359446763992309570e-01
-7.301124930381774902e-01,-5.205454230308532715e-01,4.426824748516082764e-01
-7.280892133712768555e-01,-5.179448127746582031e-01,4.490198194980621338e-01
-7.582957744598388672e-01,-4.933179020881652832e-01,4.261743128299713135e-01
-7.679936289787292480e-01,-4.927228093147277832e-01,4.091571271419525146e-01
-7.802181839942932129e-01,-4.702110588550567627e-01,4.125054180622100830e-01
-7.803733944892883301e-01,-4.502339661121368408e-01,4.339427351951599121e-01
-7.756074666976928711e-01,-4.695283472537994385e-01,4.218716919422149658e-01
-7.594702243804931641e-01,-4.978026747703552246e-01,4.188042283058166504e-01
-7.690585851669311523e-01,-4.772628843784332275e-01,4.251689016819000244e-01
-7.460733056068420410e-01,-5.114095211029052734e-01,4.264205098152160645e-01
-7.413600683212280273e-01,-5.235070586204528809e-01,4.199109375476837158e-01
-7.299478054046630859e-01,-5.311309695243835449e-01,4.302041828632354736e-01
-7.210311889648437500e-01,-5.471683740615844727e-01,4.251122176647186279e-01
-7.192620635032653809e-01,-5.462284088134765625e-01,4.292973279953002930e-01
-7.124726176261901855e-01,-5.618575215339660645e-01,4.203551411628723145e-01
-7.269012331962585449e-01,-5.582632422447204590e-01,3.999452590942382812e-01
-7.178991436958312988e-01,-5.712931752204895020e-01,3.977992832660675049e-01
-6.847758889198303223e-01,-6.087908148765563965e-01,4.005683362483978271e-01
-6.802275776863098145e-01,-6.286308765411376953e-01,3.769786059856414795e-01
-6.540346741676330566e-01,-6.587436795234680176e-01,3.718799054622650146e-01
-6.041738390922546387e-01,-6.883080005645751953e-01,4.015037417411804199e-01
-6.176719665527343750e-01,-7.040338516235351562e-01,3.504522740840911865e-01
-6.054319143295288086e-01,-7.265485525131225586e-01,3.249285519123077393e-01
-5.824299454689025879e-01,-7.363297343254089355e-01,3.443735837936401367e-01
-6.188840866088867188e-01,-7.002673745155334473e-01,3.558194637298583984e-01
-6.370909214019775391e-01,-6.927286386489868164e-01,3.379963636398315430e-01
-6.334628462791442871e-01,-6.715866327285766602e-01,3.843118846416473389e-01
-6.223288774490356445e-01,-6.836370229721069336e-01,3.812436163425445557e-01
-6.339473724365234375e-01,-6.938292980194091797e-01,3.416301310062408447e-01
-6.595481038093566895e-01,-6.663159132003784180e-01,3.478776812553405762e-01


==> figs/path_on_sphere/paths/human_activity2_0.csv <==
6.236468553543090820e-01,-5.962376482784748077e-03,7.816833853721618652e-01
6.300148367881774902e-01,1.920561492443084717e-02,7.763454914093017578e-01
6.427384614944458008e-01,2.205343544483184814e-02,7.657681107521057129e-01
6.643566489219665527e-01,-1.552986353635787964e-02,7.472542524337768555e-01
6.529169082641601562e-01,3.645811229944229126e-03,7.574207186698913574e-01
6.266855001449584961e-01,2.774951606988906860e-02,7.787780761718750000e-01
6.019669771194458008e-01,1.383215934038162231e-02,7.984011769294738770e-01
6.009657382965087891e-01,-9.744808077812194824e-03,7.992153763771057129e-01
6.123996973037719727e-01,-6.352122873067855835e-03,7.905227541923522949e-01
5.759900212287902832e-01,-5.334560200572013855e-02,8.157142996788024902e-01
5.634412765502929688e-01,-9.129817038774490356e-02,8.210960626602172852e-01
5.441712141036987305e-01,-1.015264987945556641e-01,8.328086137771606445e-01
5.630372166633605957e-01,-1.207709461450576782e-01,8.175595402717590332e-01
5.963725447654724121e-01,-1.200348436832427979e-01,7.936822772026062012e-01
5.775204300880432129e-01,-1.027679592370986938e-01,8.098821043968200684e-01
5.799497365951538086e-01,-5.259849131107330322e-02,8.129525184631347656e-01
6.007647514343261719e-01,-6.260415166616439819e-02,7.969707846641540527e-01
5.975503325462341309e-01,-7.272025942802429199e-02,7.985270023345947266e-01
5.906043648719787598e-01,-5.417113006114959717e-02,8.051409721374511719e-01
5.939226746559143066e-01,-3.698011860251426697e-02,8.036718368530273438e-01
5.848757028579711914e-01,-2.933718264102935791e-02,8.105922937393188477e-01
5.720511078834533691e-01,-5.986573547124862671e-02,8.180303573608398438e-01
5.927251577377319336e-01,-4.121579229831695557e-02,8.043495416641235352e-01
6.090653538703918457e-01,-2.615630812942981720e-02,7.926886081695556641e-01
5.912228226661682129e-01,1.706461980938911438e-02,8.063277602195739746e-01
5.750945806503295898e-01,2.049113810062408447e-02,8.178303837776184082e-01
5.589543581008911133e-01,3.186430409550666809e-02,8.285861015319824219e-01
5.434371829032897949e-01,4.388581216335296631e-02,8.383020758628845215e-01
5.386621952056884766e-01,7.289774715900421143e-02,8.393623828887939453e-01
5.275275111198425293e-01,8.792854845523834229e-02,8.449754714965820312e-01
5.148149132728576660e-01,1.576083153486251831e-01,8.426893949508666992e-01
5.078256130218505859e-01,1.744216829538345337e-01,8.436174392700195312e-01
5.279777646064758301e-01,2.146000862121582031e-01,8.216972947120666504e-01
5.332419276237487793e-01,2.013719975948333740e-01,8.216461539268493652e-01
5.245953202247619629e-01,2.185658067464828491e-01,8.228176236152648926e-01
5.296501517295837402e-01,2.303354591131210327e-01,8.163433074951171875e-01
5.542613863945007324e-01,2.506096959114074707e-01,7.937185764312744141e-01
5.413279533386230469e-01,2.557605206966400146e-01,8.009685873985290527e-01
5.112509131431579590e-01,2.639466524124145508e-01,8.178965449333190918e-01
5.181893706321716309e-01,2.937484383583068848e-01,8.032382726669311523e-01
5.041116476058959961e-01,2.953360974788665771e-01,8.115713596343994141e-01
4.802632629871368408e-01,3.080918490886688232e-01,8.212348222732543945e-01
4.483043253421783447e-01,3.116341531276702881e-01,8.377991318702697754e-01
4.328182041645050049e-01,3.380691111087799072e-01,8.356899619102478027e-01
4.032491445541381836e-01,3.421783149242401123e-01,8.487073779106140137e-01
4.154475927352905273e-01,3.073895871639251709e-01,8.561044931411743164e-01
4.040383398532867432e-01,3.277297914028167725e-01,8.540176749229431152e-01
4.132920801639556885e-01,3.019126653671264648e-01,8.590916395187377930e-01
3.681199848651885986e-01,2.499387562274932861e-01,8.955547809600830078e-01
3.769620656967163086e-01,2.631911933422088623e-01,8.880484700202941895e-01


==> figs/path_on_sphere/paths/human_activity2_2.csv <==
-4.899090528488159180e-01,-7.251932621002197266e-01,4.838219583034515381e-01
-4.739700853824615479e-01,-7.257141470909118652e-01,4.986894130706787109e-01
-4.718099534511566162e-01,-7.102165818214416504e-01,5.224820971488952637e-01
-4.995118975639343262e-01,-7.115966081619262695e-01,4.940829873085021973e-01
-5.059891939163208008e-01,-7.224065065383911133e-01,4.712786972522735596e-01
-5.224739313125610352e-01,-7.320581078529357910e-01,4.371631443500518799e-01
-5.225303173065185547e-01,-7.314107418060302734e-01,4.381781816482543945e-01
-5.146822333335876465e-01,-7.565081715583801270e-01,4.034815132617950439e-01
-5.446989536285400391e-01,-7.490689754486083984e-01,3.770922124385833740e-01
-5.587748289108276367e-01,-7.490874528884887695e-01,3.558629751205444336e-01
-5.369470715522766113e-01,-7.728119492530822754e-01,3.383036255836486816e-01
-5.230781435966491699e-01,-7.630106210708618164e-01,3.797417283058166504e-01
-5.073173046112060547e-01,-7.737653255462646484e-01,3.793627321720123291e-01
-5.008296966552734375e-01,-7.584575414657592773e-01,4.170269072055816650e-01
-4.711514413356781006e-01,-7.833046913146972656e-01,4.055239856243133545e-01
-4.411317408084869385e-01,-8.050066828727722168e-01,3.966947793960571289e-01
-4.458329081535339355e-01,-8.017421960830688477e-01,3.980480134487152100e-01
-4.829334914684295654e-01,-7.684763073921203613e-01,4.197846949100494385e-01
-4.953483045101165771e-01,-7.771822214126586914e-01,3.880947828292846680e-01
-4.906611442565917969e-01,-7.985305190086364746e-01,3.487124741077423096e-01
-4.735410213470458984e-01,-8.172863125801086426e-01,3.283318281173706055e-01
-4.601826965808868408e-01,-8.317300081253051758e-01,3.105750679969787598e-01
-4.216068983078002930e-01,-8.443019986152648926e-01,3.307591080665588379e-01
-4.548416137695312500e-01,-8.336484432220458984e-01,3.132879137992858887e-01
-4.387136399745941162e-01,-8.342316746711730957e-01,3.340474963188171387e-01
-4.478577375411987305e-01,-8.405987620353698730e-01,3.046588003635406494e-01
-4.736471176147460938e-01,-8.361521363258361816e-01,2.766005694866180420e-01
-4.499464631080627441e-01,-8.576506376266479492e-01,2.489646375179290771e-01
-4.726866185665130615e-01,-8.434243798255920410e-01,2.553477287292480469e-01
-4.948905706405639648e-01,-8.429220914840698242e-01,2.111054211854934692e-01
-4.800946712493896484e-01,-8.529056906700134277e-01,2.050873488187789917e-01
-4.805365502834320068e-01,-8.510277271270751953e-01,2.117457538843154907e-01
-4.844503402709960938e-01,-8.479117751121520996e-01,2.152979671955108643e-01
-5.106593966484069824e-01,-8.378728628158569336e-01,1.928621083498001099e-01
-5.391061902046203613e-01,-8.057578802108764648e-01,2.451906502246856689e-01
-5.340672135353088379e-01,-8.166738152503967285e-01,2.186682522296905518e-01
-5.618252158164978027e-01,-7.999424338340759277e-01,2.108177691698074341e-01
-5.579035282135009766e-01,-8.071744441986083984e-01,1.929057389497756958e-01
-5.795230865478515625e-01,-8.039556145668029785e-01,1.334460526704788208e-01
-5.961973667144775391e-01,-7.872381806373596191e-01,1.574936658143997192e-01
-6.168244481086730957e-01,-7.790385484695434570e-01,1.123656034469604492e-01
-6.379244327545166016e-01,-7.584419846534729004e-01,1.334825456142425537e-01
-6.305386424064636230e-01,-7.683298587799072266e-01,1.099526509642601013e-01
-6.165814399719238281e-01,-7.798684239387512207e-01,1.078514382243156433e-01
-5.993808507919311523e-01,-7.876773476600646973e-01,1.425006091594696045e-01
-6.478616595268249512e-01,-7.492616772651672363e-01,1.374106109142303467e-01
-6.956010460853576660e-01,-7.005494236946105957e-01,1.592769026756286621e-01
-6.999666690826416016e-01,-6.982088088989257812e-01,1.501686722040176392e-01
-6.885724663734436035e-01,-7.085286378860473633e-01,1.544493436813354492e-01
-6.904810667037963867e-01,-7.110556364059448242e-01,1.327975392341613770e-01


==> figs/path_on_sphere/paths/human_activity3_0.csv <==
9.136862754821777344e-01,-1.328672021627426147e-01,3.840880393981933594e-01
9.085404872894287109e-01,-1.169599294662475586e-01,4.010918438434600830e-01
9.102317094802856445e-01,-9.815469384193420410e-02,4.022984206676483154e-01
9.041975140571594238e-01,-9.923295676708221436e-02,4.154272973537445068e-01
9.033610224723815918e-01,-7.140432298183441162e-02,4.228952527046203613e-01
9.112880825996398926e-01,-8.375183492898941040e-02,4.031623601913452148e-01
9.148056507110595703e-01,-7.411810755729675293e-02,3.970357179641723633e-01
9.114914536476135254e-01,-6.686344742774963379e-03,4.112649857997894287e-01
9.042296409606933594e-01,4.721867293119430542e-02,4.244283139705657959e-01
8.583840131759643555e-01,9.853926301002502441e-02,5.034552216529846191e-01
8.671600222587585449e-01,1.033906340599060059e-01,4.871797561645507812e-01
8.625433444976806641e-01,1.009964421391487122e-01,4.958013594150543213e-01
8.512364029884338379e-01,1.158123314380645752e-01,5.118441581726074219e-01
8.417333960533142090e-01,1.465178877115249634e-01,5.196323394775390625e-01
8.345127105712890625e-01,1.744501143693923950e-01,5.226433277130126953e-01
8.277112245559692383e-01,1.400678455829620361e-01,5.433925390243530273e-01
8.161078095436096191e-01,1.629429757595062256e-01,5.544528365135192871e-01
7.953361868858337402e-01,1.548256725072860718e-01,5.860629081726074219e-01
7.738422751426696777e-01,1.506910026073455811e-01,6.151916384696960449e-01
7.446500658988952637e-01,1.553906202316284180e-01,6.491149663925170898e-01
7.249371409416198730e-01,1.743821203708648682e-01,6.663761734962463379e-01
7.029110789299011230e-01,1.911884844303131104e-01,6.851007938385009766e-01
7.014935612678527832e-01,1.949287354946136475e-01,6.854996085166931152e-01
6.675373315811157227e-01,1.703993976116180420e-01,7.248158454895019531e-01
6.923905611038208008e-01,1.333129554986953735e-01,7.091001272201538086e-01
7.027290463447570801e-01,1.438491046428680420e-01,6.967634558677673340e-01
7.066794037818908691e-01,1.681372374296188354e-01,6.872656345367431641e-01
6.912933588027954102e-01,1.556192040443420410e-01,7.056175470352172852e-01
6.491200923919677734e-01,1.734611988067626953e-01,7.406445145606994629e-01
6.654247641563415527e-01,1.788827925920486450e-01,7.247142791748046875e-01
6.693647503852844238e-01,2.143906354904174805e-01,7.113279700279235840e-01
6.486222147941589355e-01,2.302788048982620239e-01,7.254383563995361328e-01
6.134280562400817871e-01,2.416964471340179443e-01,7.518568634986877441e-01
5.981790423393249512e-01,2.160754799842834473e-01,7.716819643974304199e-01
6.125422716140747070e-01,1.892811059951782227e-01,7.674402594566345215e-01
5.995730161666870117e-01,1.983336359262466431e-01,7.753552794456481934e-01
6.122449040412902832e-01,2.017281055450439453e-01,7.645010352134704590e-01
6.296314001083374023e-01,1.935985833406448364e-01,7.523853778839111328e-01
6.637899875640869141e-01,1.608194261789321899e-01,7.304244041442871094e-01
6.703171730041503906e-01,1.380171179771423340e-01,7.291268110275268555e-01
6.577292084693908691e-01,1.706936806440353394e-01,7.336590886116027832e-01
6.576957106590270996e-01,1.596369147300720215e-01,7.361739873886108398e-01
6.425620913505554199e-01,1.645410507917404175e-01,7.483581304550170898e-01
6.781738996505737305e-01,1.704973429441452026e-01,7.148500084877014160e-01
6.508523225784301758e-01,1.954817622900009155e-01,7.336060404777526855e-01
6.799572110176086426e-01,1.659839749336242676e-01,7.142179012298583984e-01
7.403068542480468750e-01,1.488777548074722290e-01,6.555767059326171875e-01
7.775270342826843262e-01,1.457039862871170044e-01,6.117366552352905273e-01
7.705244421958923340e-01,1.484231352806091309e-01,6.198889017105102539e-01
7.744722366333007812e-01,1.495685130357742310e-01,6.146718859672546387e-01


==> figs/path_on_sphere/paths/human_activity3_2.csv <==
-5.552961826324462891e-01,-7.213158607482910156e-01,4.139437377452850342e-01
-5.303045511245727539e-01,-7.236006259918212891e-01,4.417906999588012695e-01
-5.394154787063598633e-01,-7.140362858772277832e-01,4.462991058826446533e-01
-5.276970267295837402e-01,-7.042454481124877930e-01,4.749462902545928955e-01
-5.109076499938964844e-01,-6.960157752037048340e-01,5.045148134231567383e-01
-5.066401362419128418e-01,-6.836475133895874023e-01,5.253014564514160156e-01
-4.999646246433258057e-01,-6.962481737136840820e-01,5.150473117828369141e-01
-5.029779672622680664e-01,-6.877378225326538086e-01,5.234785079956054688e-01
-4.920681715011596680e-01,-6.708017587661743164e-01,5.548818111419677734e-01
-5.072581768035888672e-01,-6.424826383590698242e-01,5.743736624717712402e-01
-4.706482887268066406e-01,-6.846940517425537109e-01,5.564926266670227051e-01
-5.215812921524047852e-01,-6.496188044548034668e-01,5.531257390975952148e-01
-4.924216568470001221e-01,-6.613498926162719727e-01,5.658064484596252441e-01
-4.932802021503448486e-01,-6.495092511177062988e-01,5.786294341087341309e-01
-4.937055110931396484e-01,-6.520489454269409180e-01,5.754013061523437500e-01
-4.958724677562713623e-01,-6.503150463104248047e-01,5.755001306533813477e-01
-4.840403497219085693e-01,-6.464879512786865234e-01,5.897099971771240234e-01
-4.811676144599914551e-01,-6.531414389610290527e-01,5.847081542015075684e-01
-4.884383976459503174e-01,-6.449744701385498047e-01,5.877376198768615723e-01
-4.850009977817535400e-01,-6.341411471366882324e-01,6.021949648857116699e-01
-4.943549931049346924e-01,-6.486068964004516602e-01,5.787245035171508789e-01
-4.811949431896209717e-01,-6.589383482933044434e-01,5.781448483467102051e-01
-4.837833046913146973e-01,-6.679901480674743652e-01,5.654579997062683105e-01
-5.229988694190979004e-01,-6.474899053573608398e-01,5.542823672294616699e-01
-5.428866147994995117e-01,-6.219000220298767090e-01,5.643708705902099609e-01
-5.935475230216979980e-01,-6.046005487442016602e-01,5.311868786811828613e-01
-5.932693481445312500e-01,-6.524750590324401855e-01,4.714951515197753906e-01
-5.821563601493835449e-01,-6.762964129447937012e-01,4.513502717018127441e-01
-5.861928462982177734e-01,-6.883403658866882324e-01,4.272769391536712646e-01
-5.459372401237487793e-01,-7.084497809410095215e-01,4.472711682319641113e-01
-5.311620235443115234e-01,-7.276470065116882324e-01,4.340470135211944580e-01
-5.096522569656372070e-01,-7.448067665100097656e-01,4.307174384593963623e-01
-5.006702542304992676e-01,-7.457607388496398926e-01,4.395112693309783936e-01
-5.015778541564941406e-01,-7.593769431114196777e-01,4.144469201564788818e-01
-5.281871557235717773e-01,-7.327770590782165527e-01,4.290176331996917725e-01
-5.377908945083618164e-01,-7.327934503555297852e-01,4.168868958950042725e-01
-5.333299636840820312e-01,-7.323808670043945312e-01,4.232935905456542969e-01
-5.339121818542480469e-01,-7.414634823799133301e-01,4.064108133316040039e-01
-5.154040455818176270e-01,-7.613711357116699219e-01,3.932846188545227051e-01
-4.859972894191741943e-01,-7.919673919677734375e-01,3.695868551731109619e-01
-4.336625039577484131e-01,-8.203850984573364258e-01,3.726998567581176758e-01
-4.000276029109954834e-01,-8.233138322830200195e-01,4.026566743850708008e-01
-4.233138561248779297e-01,-8.097389340400695801e-01,4.063599109649658203e-01
-4.048370420932769775e-01,-8.276196122169494629e-01,3.887838423252105713e-01
-3.667486310005187988e-01,-8.464339971542358398e-01,3.860634863376617432e-01
-3.427666723728179932e-01,-8.445263504981994629e-01,4.114442169666290283e-01
-3.082164227962493896e-01,-8.666713237762451172e-01,3.922800123691558838e-01
-3.052872717380523682e-01,-8.659892678260803223e-01,3.960585892200469971e-01
-2.685529291629791260e-01,-8.581719398498535156e-01,4.375163018703460693e-01
-3.083317279815673828e-01,-8.408092856407165527e-01,4.449400603771209717e-01


==> figs/path_on_sphere/paths/posterior0.csv <==
-1.799912452697753906e-01,-9.834104776382446289e-01,2.250417321920394897e-02
-2.177942693233489990e-01,-9.754003286361694336e-01,3.405018895864486694e-02
-1.822278797626495361e-01,-9.823802113533020020e-01,4.149265959858894348e-02
-1.837121695280075073e-01,-9.829760789871215820e-01,2.713240683078765869e-03
-2.008586078882217407e-01,-9.794384241104125977e-01,1.885906048119068146e-02
-1.927368789911270142e-01,-9.797328710556030273e-01,5.454950779676437378e-02
-2.115906178951263428e-01,-9.747857451438903809e-01,7.086513936519622803e-02
-2.534340023994445801e-01,-9.583672881126403809e-01,1.315412521362304688e-01
-2.398963868618011475e-01,-9.641901850700378418e-01,1.130787953734397888e-01
-2.252258956432342529e-01,-9.615121483802795410e-01,1.573770940303802490e-01
-2.220548391342163086e-01,-9.535748958587646484e-01,2.034366428852081299e-01
-1.982211470603942871e-01,-9.624623656272888184e-01,1.854036450386047363e-01
-1.704365313053131104e-01,-9.704711437225341797e-01,1.706958562135696411e-01
-1.641095131635665894e-01,-9.713386297225952148e-01,1.719569265842437744e-01
-1.536535024642944336e-01,-9.676843285560607910e-01,1.999436765909194946e-01
-1.673475950956344604e-01,-9.585824012756347656e-01,2.304657399654388428e-01
-1.854259520769119263e-01,-9.539815187454223633e-01,2.356616109609603882e-01
-2.168318033218383789e-01,-9.477182030677795410e-01,2.341241240501403809e-01
-1.739323139190673828e-01,-9.559733271598815918e-01,2.363523840904235840e-01
-1.455973237752914429e-01,-9.628822207450866699e-01,2.272867709398269653e-01
-1.473157703876495361e-01,-9.618456959724426270e-01,2.305447459220886230e-01
-1.090070530772209167e-01,-9.681519865989685059e-01,2.253867685794830322e-01
-8.252572268247604370e-02,-9.703533053398132324e-01,2.271651029586791992e-01
-1.024097576737403870e-01,-9.657651185989379883e-01,2.383486032485961914e-01
-1.327691078186035156e-01,-9.679244756698608398e-01,2.132948189973831177e-01
-1.579672396183013916e-01,-9.652315974235534668e-01,2.082652002573013306e-01
-1.439624875783920288e-01,-9.667230248451232910e-01,2.114743292331695557e-01
-1.275675296783447266e-01,-9.609525203704833984e-01,2.455542981624603271e-01
-1.215605810284614563e-01,-9.594379067420959473e-01,2.543658912181854248e-01
-1.245786696672439575e-01,-9.620855450630187988e-01,2.426349967718124390e-01
-1.831502765417098999e-01,-9.499963521957397461e-01,2.529090344905853271e-01
-1.567092835903167725e-01,-9.524333477020263672e-01,2.613674700260162354e-01
-1.756485253572463989e-01,-9.373105764389038086e-01,3.009924888610839844e-01
-1.845148950815200806e-01,-9.387292861938476562e-01,2.911040782928466797e-01
-1.837896853685379028e-01,-9.486354589462280273e-01,2.575112879276275635e-01
-2.075601369142532349e-01,-9.368225336074829102e-01,2.815710902214050293e-01
-2.288557142019271851e-01,-9.295317530632019043e-01,2.891292870044708252e-01
-2.626611292362213135e-01,-9.119424223899841309e-01,3.152302205562591553e-01
-2.665847241878509521e-01,-9.067718386650085449e-01,3.266455531120300293e-01
-2.871423959732055664e-01,-8.972494602203369141e-01,3.353992402553558350e-01
-2.823135256767272949e-01,-9.037382006645202637e-01,3.218016922473907471e-01
-3.125762939453125000e-01,-9.015663862228393555e-01,2.991220951080322266e-01
-3.003071546554565430e-01,-8.972944617271423340e-01,3.235399127006530762e-01
-2.629877924919128418e-01,-9.047285914421081543e-01,3.351172208786010742e-01
-2.584317028522491455e-01,-9.040741324424743652e-01,3.403863906860351562e-01
-2.570194602012634277e-01,-8.997650146484375000e-01,3.526524603366851807e-01
-1.914386302232742310e-01,-9.033726453781127930e-01,3.837564587593078613e-01
-1.838029026985168457e-01,-8.971918225288391113e-01,4.015758931636810303e-01
-1.671864539384841919e-01,-8.911396861076354980e-01,4.218040704727172852e-01
-1.639787554740905762e-01,-8.787797093391418457e-01,4.481708705425262451e-01
-1.359740495681762695e-01,-8.881380558013916016e-01,4.390009045600891113e-01
-9.273312985897064209e-02,-8.581928014755249023e-01,5.048817396163940430e-01
-9.489322453737258911e-02,-8.592087030410766602e-01,5.027480721473693848e-01
-1.058611497282981873e-01,-8.653411269187927246e-01,4.898754954338073730e-01
-1.306231915950775146e-01,-8.588846921920776367e-01,4.952319264411926270e-01
-1.331602483987808228e-01,-8.497221469879150391e-01,5.101378560066223145e-01
-1.167370155453681946e-01,-8.538914918899536133e-01,5.071901082992553711e-01
-1.071301475167274475e-01,-8.539995551109313965e-01,5.091245770454406738e-01
-1.124755665659904480e-01,-8.486206531524658203e-01,5.169063806533813477e-01
-1.376984864473342896e-01,-8.206205964088439941e-01,5.546357631683349609e-01
-1.439971476793289185e-01,-8.214961886405944824e-01,5.517324805259704590e-01
-1.409936100244522095e-01,-8.299816250801086426e-01,5.396769642829895020e-01
-1.485454887151718140e-01,-8.368338346481323242e-01,5.269185900688171387e-01
-1.393844038248062134e-01,-8.587743043899536133e-01,4.930298626422882080e-01
-1.164372861385345459e-01,-8.582441210746765137e-01,4.998591244220733643e-01
-1.029633209109306335e-01,-8.334215283393859863e-01,5.429611206054687500e-01
-7.274173945188522339e-02,-8.488999605178833008e-01,5.235236883163452148e-01
-2.388112433254718781e-02,-8.576805591583251953e-01,5.136275887489318848e-01
-2.486883848905563354e-02,-8.649544715881347656e-01,5.012332201004028320e-01
2.477568574249744415e-03,-8.455756306648254395e-01,5.338492989540100098e-01
5.579545348882675171e-02,-8.521957993507385254e-01,5.202388167381286621e-01
4.081486910581588745e-02,-8.398705720901489258e-01,5.412492752075195312e-01
4.564678296446800232e-02,-8.367266058921813965e-01,5.457143783569335938e-01
3.252245113253593445e-02,-8.514721393585205078e-01,5.233896374702453613e-01
4.112904518842697144e-02,-8.437339067459106445e-01,5.351829528808593750e-01
-8.573103696107864380e-04,-8.397358059883117676e-01,5.429939031600952148e-01
2.612194232642650604e-02,-8.405080437660217285e-01,5.411683917045593262e-01
1.730263791978359222e-02,-8.479764461517333984e-01,5.297508835792541504e-01
4.536548629403114319e-03,-8.586538434028625488e-01,5.125353336334228516e-01
-4.119811207056045532e-02,-8.636885285377502441e-01,5.023387670516967773e-01
-5.471124872565269470e-02,-8.448469042778015137e-01,5.322027802467346191e-01
-1.423603668808937073e-02,-8.215293288230895996e-01,5.699880123138427734e-01
1.605498790740966797e-02,-8.245733380317687988e-01,5.655267834663391113e-01
1.839250884950160980e-02,-8.269395828247070312e-01,5.619894862174987793e-01
2.042152546346187592e-02,-8.337924480438232422e-01,5.516998171806335449e-01
3.826563805341720581e-02,-8.390474915504455566e-01,5.427104830741882324e-01
2.833518758416175842e-02,-8.553488850593566895e-01,5.172765851020812988e-01
3.971236199140548706e-02,-8.670552968978881836e-01,4.966262578964233398e-01
2.847741544246673584e-02,-8.609950542449951172e-01,5.078150033950805664e-01
4.730805754661560059e-02,-8.711730837821960449e-01,4.886910617351531982e-01
4.280633106827735901e-02,-8.534304499626159668e-01,5.194455385208129883e-01
5.188060179352760315e-02,-8.485038280487060547e-01,5.266395807266235352e-01
5.235357582569122314e-02,-8.190575242042541504e-01,5.713174343109130859e-01
4.981739819049835205e-02,-8.071041107177734375e-01,5.883035063743591309e-01
4.027489200234413147e-02,-7.927927970886230469e-01,6.081589460372924805e-01
5.953395366668701172e-02,-7.908497452735900879e-01,6.091076731681823730e-01
8.010367304086685181e-02,-7.886770963668823242e-01,6.095666289329528809e-01
8.155407011508941650e-02,-8.105307817459106445e-01,5.799901485443115234e-01
8.116756379604339600e-02,-7.938194274902343750e-01,6.027124524116516113e-01
6.704308092594146729e-02,-7.917969226837158203e-01,6.070936322212219238e-01
3.643162548542022705e-02,-8.092070221900939941e-01,5.863927602767944336e-01
3.662827983498573303e-02,-8.107739090919494629e-01,5.842120647430419922e-01
8.020342793315649033e-04,-8.123836517333984375e-01,5.831224918365478516e-01
-3.103405795991420746e-02,-8.210232853889465332e-01,5.700502991676330566e-01
-4.401997476816177368e-02,-8.264535665512084961e-01,5.612810254096984863e-01
-3.667423129081726074e-02,-8.320900201797485352e-01,5.534264445304870605e-01
-3.468985669314861298e-03,-8.342289924621582031e-01,5.514068603515625000e-01
2.253080159425735474e-02,-8.170832395553588867e-01,5.760788917541503906e-01
1.927907764911651611e-02,-8.106722235679626465e-01,5.851823091506958008e-01
1.126250997185707092e-02,-8.162162303924560547e-01,5.776363015174865723e-01
1.476222183555364609e-02,-8.324787020683288574e-01,5.538597702980041504e-01
2.985071390867233276e-02,-8.385439515113830566e-01,5.440150499343872070e-01
3.826087713241577148e-02,-8.369036316871643066e-01,5.460108518600463867e-01
4.876411706209182739e-02,-8.207291364669799805e-01,5.692320466041564941e-01
-6.776643916964530945e-03,-8.188034892082214355e-01,5.740333795547485352e-01
2.149669686332345009e-03,-8.262493014335632324e-01,5.633000135421752930e-01
3.761898353695869446e-02,-8.268182873725891113e-01,5.612093210220336914e-01
7.141680270433425903e-02,-8.342841267585754395e-01,5.466892719268798828e-01
8.871439844369888306e-02,-8.437940478324890137e-01,5.292832851409912109e-01
1.285331547260284424e-01,-8.407992124557495117e-01,5.258662700653076172e-01
1.484089493751525879e-01,-8.465434312820434570e-01,5.112125873565673828e-01
1.620090156793594360e-01,-8.444246053695678711e-01,5.105873942375183105e-01
1.656854152679443359e-01,-8.326043486595153809e-01,5.285050868988037109e-01
1.758895665407180786e-01,-8.470320105552673340e-01,5.015962719917297363e-01
1.805127114057540894e-01,-8.395022153854370117e-01,5.124943256378173828e-01
2.093541026115417480e-01,-8.175602555274963379e-01,5.364376902580261230e-01
2.228659987449645996e-01,-7.928735017776489258e-01,5.671699047088623047e-01
2.246155142784118652e-01,-8.153852224349975586e-01,5.335673093795776367e-01
2.313397377729415894e-01,-7.996217608451843262e-01,5.541536211967468262e-01
2.724196314811706543e-01,-8.066657185554504395e-01,5.244780778884887695e-01
2.366829067468643188e-01,-8.159521222114562988e-01,5.274492502212524414e-01
1.845037788152694702e-01,-8.124198317527770996e-01,5.531109571456909180e-01
2.085767686367034912e-01,-7.991239428520202637e-01,5.638226866722106934e-01
1.584267318248748779e-01,-8.083447217941284180e-01,5.669913291931152344e-01
1.747168451547622681e-01,-7.849926352500915527e-01,5.943568944931030273e-01
1.638906002044677734e-01,-7.764360308647155762e-01,6.085116863250732422e-01
2.109462618827819824e-01,-7.362216711044311523e-01,6.430231928825378418e-01
2.568086683750152588e-01,-6.930560469627380371e-01,6.735889315605163574e-01
2.946200966835021973e-01,-6.862418651580810547e-01,6.650341749191284180e-01
2.763502597808837891e-01,-6.740919947624206543e-01,6.850035190582275391e-01
2.522630393505096436e-01,-6.666026115417480469e-01,7.014296650886535645e-01
2.683389782905578613e-01,-6.330865025520324707e-01,7.260818481445312500e-01
2.538493871688842773e-01,-6.172519326210021973e-01,7.446876168251037598e-01
2.748129665851593018e-01,-6.242343187332153320e-01,7.313059568405151367e-01
2.689770162105560303e-01,-6.172031760215759277e-01,7.393988370895385742e-01
2.912159860134124756e-01,-6.106120944023132324e-01,7.364408373832702637e-01
2.862906754016876221e-01,-6.229838132858276367e-01,7.279614210128784180e-01
2.817269265651702881e-01,-6.323958635330200195e-01,7.215985655784606934e-01
2.943726778030395508e-01,-6.322130560874938965e-01,7.166941165924072266e-01
3.234184682369232178e-01,-6.034612655639648438e-01,7.288579940795898438e-01
2.888763844966888428e-01,-6.331247091293334961e-01,7.181243300437927246e-01
2.923311591148376465e-01,-6.590487957000732422e-01,6.929619312286376953e-01
2.968404591083526611e-01,-6.610493659973144531e-01,6.891288161277770996e-01
3.142755925655364990e-01,-6.712419986724853516e-01,6.713151335716247559e-01
3.128750324249267578e-01,-6.325484514236450195e-01,7.085130214691162109e-01
3.307299315929412842e-01,-6.036462187767028809e-01,7.254157662391662598e-01
3.308006227016448975e-01,-5.878579616546630859e-01,7.382363677024841309e-01
3.364553153514862061e-01,-5.902683734893798828e-01,7.337439060211181641e-01
3.782354295253753662e-01,-5.829955339431762695e-01,7.190641164779663086e-01
3.468259572982788086e-01,-5.653603076934814453e-01,7.483839392662048340e-01
3.364566266536712646e-01,-5.929797291755676270e-01,7.315537333488464355e-01
3.345389366149902344e-01,-5.929526686668395996e-01,7.324545979499816895e-01
3.449237942695617676e-01,-5.860568284988403320e-01,7.331874370574951172e-01
3.499199151992797852e-01,-5.752510428428649902e-01,7.393518686294555664e-01
3.551042079925537109e-01,-5.701684355735778809e-01,7.408156991004943848e-01
3.213758170604705811e-01,-5.621558427810668945e-01,7.620350122451782227e-01
2.958777546882629395e-01,-5.516005754470825195e-01,7.798667550086975098e-01
3.058672547340393066e-01,-5.465605258941650391e-01,7.795613408088684082e-01
3.595767915248870850e-01,-5.441364645957946777e-01,7.580363750457763672e-01
3.378992676734924316e-01,-5.315859913825988770e-01,7.766849994659423828e-01
3.145233094692230225e-01,-5.508025288581848145e-01,7.731047272682189941e-01
3.190728425979614258e-01,-5.827084779739379883e-01,7.474239468574523926e-01
3.313953578472137451e-01,-5.703715682029724121e-01,7.515668272972106934e-01
3.489190042018890381e-01,-5.648232102394104004e-01,7.478165626525878906e-01
3.589099943637847900e-01,-5.470910668373107910e-01,7.562237381935119629e-01
3.543567359447479248e-01,-5.363745689392089844e-01,7.659850120544433594e-01
3.681255877017974854e-01,-5.378296971321105957e-01,7.584340572357177734e-01
3.638023436069488525e-01,-5.265123248100280762e-01,7.683957815170288086e-01
3.321530222892761230e-01,-5.450057983398437500e-01,7.698327302932739258e-01
3.271793723106384277e-01,-5.557348132133483887e-01,7.642720937728881836e-01
3.473904728889465332e-01,-5.424243211746215820e-01,7.649151086807250977e-01
3.270975053310394287e-01,-5.211443305015563965e-01,7.882989048957824707e-01
3.112604618072509766e-01,-5.268397927284240723e-01,7.909210324287414551e-01
3.175741434097290039e-01,-5.326204299926757812e-01,7.845134735107421875e-01
3.574243485927581787e-01,-4.984306097030639648e-01,7.898189425468444824e-01
3.557456731796264648e-01,-4.775747656822204590e-01,8.033471107482910156e-01
3.377689421176910400e-01,-5.090828537940979004e-01,7.916729450225830078e-01
3.685103356838226318e-01,-5.163506269454956055e-01,7.730339169502258301e-01
3.770587146282196045e-01,-5.382965207099914551e-01,7.536994218826293945e-01
3.933789432048797607e-01,-5.194026231765747070e-01,7.585995197296142578e-01
3.626951277256011963e-01,-5.423529744148254395e-01,7.578290104866027832e-01
3.191555738449096680e-01,-5.203106999397277832e-01,7.920958399772644043e-01
3.303177356719970703e-01,-5.068085789680480957e-01,7.962628602981567383e-01
3.179795444011688232e-01,-5.165768265724182129e-01,7.950073480606079102e-01
3.365689516067504883e-01,-4.956795871257781982e-01,8.006387352943420410e-01
3.398180007934570312e-01,-4.937785565853118896e-01,8.004409670829772949e-01
3.505735397338867188e-01,-4.887812435626983643e-01,7.988681793212890625e-01
3.811453282833099365e-01,-4.444786906242370605e-01,8.106578588485717773e-01
3.670987188816070557e-01,-4.557015597820281982e-01,8.109093308448791504e-01
3.993998467922210693e-01,-4.533358812332153320e-01,7.968473434448242188e-01


==> figs/path_on_sphere/paths/posterior1.csv <==
1.123285293579101562e-02,-9.974867701530456543e-01,-6.995434314012527466e-02
2.234852686524391174e-02,-9.992759227752685547e-01,-3.078623861074447632e-02
3.950116783380508423e-02,-9.989466071128845215e-01,2.334413491189479828e-02
2.620246820151805878e-02,-9.994100332260131836e-01,2.219484746456146240e-02
6.622562557458877563e-02,-9.977762103080749512e-01,7.510649040341377258e-03
8.417470753192901611e-02,-9.964467883110046387e-01,2.837121486663818359e-03
1.169685050845146179e-01,-9.928535819053649902e-01,2.366091497242450714e-02
1.283318698406219482e-01,-9.917264580726623535e-01,-3.057982772588729858e-03
1.728350371122360229e-01,-9.849468469619750977e-01,2.742473501712083817e-03
1.793194562196731567e-01,-9.824419021606445312e-01,-5.150018632411956787e-02
1.779484152793884277e-01,-9.797399640083312988e-01,-9.188978374004364014e-02
1.233146414160728455e-01,-9.878367781639099121e-01,-9.471951425075531006e-02
1.254241615533828735e-01,-9.877918958663940430e-01,-9.238920360803604126e-02
1.436434537172317505e-01,-9.877101778984069824e-01,-6.160346046090126038e-02
1.668760031461715698e-01,-9.816924333572387695e-01,-9.182664752006530762e-02
1.385465115308761597e-01,-9.858974218368530273e-01,-9.386581182479858398e-02
1.347278654575347900e-01,-9.875570535659790039e-01,-8.111135661602020264e-02
1.416736245155334473e-01,-9.885618686676025391e-01,-5.170680582523345947e-02
1.705198884010314941e-01,-9.843916893005371094e-01,-4.353827238082885742e-02
1.843593269586563110e-01,-9.825953841209411621e-01,-2.274936437606811523e-02
2.013116776943206787e-01,-9.790167808532714844e-01,-3.161022812128067017e-02
2.174378633499145508e-01,-9.760722517967224121e-01,-1.797243952751159668e-03
2.102556824684143066e-01,-9.775449633598327637e-01,1.406453922390937805e-02
2.385306954383850098e-01,-9.696326851844787598e-01,5.399008467793464661e-02
2.248127609491348267e-01,-9.720289707183837891e-01,6.795826554298400879e-02
2.280161827802658081e-01,-9.713379144668579102e-01,6.716169416904449463e-02
2.611514925956726074e-01,-9.637286663055419922e-01,5.501253902912139893e-02
2.775409221649169922e-01,-9.586888551712036133e-01,6.233801692724227905e-02
3.074876070022583008e-01,-9.468945264816284180e-01,9.402884542942047119e-02
3.111417591571807861e-01,-9.428799748420715332e-01,1.190273165702819824e-01
3.476149141788482666e-01,-9.300973415374755859e-01,1.186679601669311523e-01
3.622348904609680176e-01,-9.278163313865661621e-01,8.911830931901931763e-02
3.640354871749877930e-01,-9.264686107635498047e-01,9.556841105222702026e-02
3.917072415351867676e-01,-9.173205494880676270e-01,7.132818549871444702e-02
4.176614582538604736e-01,-9.062043428421020508e-01,6.596870720386505127e-02
4.461146593093872070e-01,-8.927438259124755859e-01,6.316219270229339600e-02
4.567081630229949951e-01,-8.865498304367065430e-01,7.379957288503646851e-02
4.846690595149993896e-01,-8.690234422683715820e-01,9.946602582931518555e-02
4.862069487571716309e-01,-8.689139485359191895e-01,9.268608689308166504e-02
4.966785013675689697e-01,-8.573379516601562500e-01,1.352090239524841309e-01
4.896669387817382812e-01,-8.618108034133911133e-01,1.323168426752090454e-01
5.349679589271545410e-01,-8.332355022430419922e-01,1.397398561239242554e-01
5.406572818756103516e-01,-8.236796259880065918e-01,1.709998100996017456e-01
5.580355525016784668e-01,-8.030549287796020508e-01,2.090420424938201904e-01
5.538362264633178711e-01,-8.066009879112243652e-01,2.065420895814895630e-01
5.388427376747131348e-01,-8.248554468154907227e-01,1.710594594478607178e-01
5.314348936080932617e-01,-8.298713564872741699e-01,1.699699908494949341e-01
5.302249193191528320e-01,-8.322936296463012695e-01,1.617037951946258545e-01
5.015056133270263672e-01,-8.420988321304321289e-01,1.983959674835205078e-01
5.109151005744934082e-01,-8.252091407775878906e-01,2.408213317394256592e-01
5.229805111885070801e-01,-8.135441541671752930e-01,2.542372941970825195e-01
5.223563313484191895e-01,-8.297685980796813965e-01,1.965383887290954590e-01
5.005029439926147461e-01,-8.442513346672058105e-01,1.916661709547042847e-01
5.047563314437866211e-01,-8.414179086685180664e-01,1.929672658443450928e-01
5.155814290046691895e-01,-8.309676647186279297e-01,2.089687883853912354e-01
5.089384913444519043e-01,-8.355250954627990723e-01,2.070719897747039795e-01
5.334952473640441895e-01,-8.200443983078002930e-01,2.071460187435150146e-01
5.342205166816711426e-01,-8.219999074935913086e-01,1.972916573286056519e-01
5.423571467399597168e-01,-8.115565180778503418e-01,2.173114269971847534e-01
5.416968464851379395e-01,-8.030926585197448730e-01,2.482059597969055176e-01
5.344690084457397461e-01,-7.998320460319519043e-01,2.731502354145050049e-01
5.416598916053771973e-01,-8.054001331329345703e-01,2.406960129737854004e-01
5.294381380081176758e-01,-8.039208650588989258e-01,2.709352374076843262e-01
4.986253678798675537e-01,-8.268422484397888184e-01,2.602000534534454346e-01
5.097940564155578613e-01,-8.092949986457824707e-01,2.918066978454589844e-01
5.186781287193298340e-01,-7.968581318855285645e-01,3.098217844963073730e-01
5.233168005943298340e-01,-8.038082122802734375e-01,2.828981280326843262e-01
5.309210419654846191e-01,-7.981922626495361328e-01,2.846250832080841064e-01
5.335202813148498535e-01,-7.947422266006469727e-01,2.893793582916259766e-01
5.398055911064147949e-01,-7.941423058509826660e-01,2.791907191276550293e-01
5.184470415115356445e-01,-8.055936098098754883e-01,2.867596149444580078e-01
5.111843347549438477e-01,-8.155838847160339355e-01,2.711328566074371338e-01
5.689820051193237305e-01,-7.759591937065124512e-01,2.722984850406646729e-01
5.941228866577148438e-01,-7.568776607513427734e-01,2.723120748996734619e-01
5.486252903938293457e-01,-7.793287038803100586e-01,3.027485013008117676e-01
5.399070978164672852e-01,-7.851276397705078125e-01,3.034379780292510986e-01
5.549718141555786133e-01,-7.859653234481811523e-01,2.725150585174560547e-01
4.921735525131225586e-01,-8.190332651138305664e-01,2.948717474937438965e-01
5.266936421394348145e-01,-7.967535257339477539e-01,2.962723374366760254e-01
5.135492086410522461e-01,-8.043770194053649902e-01,2.987382709980010986e-01
5.149255990982055664e-01,-7.777229547500610352e-01,3.605527281761169434e-01
5.399766564369201660e-01,-7.738720774650573730e-01,3.309786915779113770e-01
5.365861654281616211e-01,-7.727966904640197754e-01,3.389105200767517090e-01
5.001361966133117676e-01,-7.927096486091613770e-01,3.485324084758758545e-01
5.086922049522399902e-01,-7.850827574729919434e-01,3.533792197704315186e-01
5.317543148994445801e-01,-7.720462679862976074e-01,3.481113910675048828e-01
5.107819437980651855e-01,-7.818707823753356934e-01,3.574626445770263672e-01
5.001059770584106445e-01,-8.012231588363647461e-01,3.285347223281860352e-01
5.262893438339233398e-01,-7.722856998443603516e-01,3.558003902435302734e-01
5.514292120933532715e-01,-7.519678473472595215e-01,3.612059652805328369e-01
5.584059357643127441e-01,-7.427757382392883301e-01,3.694137632846832275e-01
5.506722927093505859e-01,-7.572084665298461914e-01,3.512760102748870850e-01
5.556515455245971680e-01,-7.455185651779174805e-01,3.680391907691955566e-01
5.517508387565612793e-01,-7.527781724929809570e-01,3.590201437473297119e-01
5.760011672973632812e-01,-7.280606627464294434e-01,3.716851472854614258e-01
5.724214911460876465e-01,-7.351455688476562500e-01,3.631722629070281982e-01
5.728378295898437500e-01,-7.301075458526611328e-01,3.725577890872955322e-01
6.059000492095947266e-01,-7.118634581565856934e-01,3.551548719406127930e-01
6.066138744354248047e-01,-7.077724933624267578e-01,3.620458245277404785e-01
6.104260683059692383e-01,-6.854608654975891113e-01,3.968915343284606934e-01
6.230975985527038574e-01,-6.757009029388427734e-01,3.939253389835357666e-01
6.190956830978393555e-01,-7.129575014114379883e-01,3.292592167854309082e-01
6.350159645080566406e-01,-7.011495232582092285e-01,3.242584168910980225e-01
6.269056797027587891e-01,-6.946789622306823730e-01,3.527179062366485596e-01
6.078026294708251953e-01,-7.165113091468811035e-01,3.423258066177368164e-01
6.102177500724792480e-01,-7.182051539421081543e-01,3.343877196311950684e-01
6.063857078552246094e-01,-7.257959246635437012e-01,3.248325586318969727e-01
6.179264187812805176e-01,-7.134190201759338379e-01,3.304537236690521240e-01
6.137434840202331543e-01,-7.247992753982543945e-01,3.130245208740234375e-01
6.056259870529174805e-01,-7.428680658340454102e-01,2.852429449558258057e-01
6.294245123863220215e-01,-7.304808497428894043e-01,2.649941444396972656e-01
6.278597116470336914e-01,-7.225732803344726562e-01,2.892739176750183105e-01
6.476355791091918945e-01,-7.140513658523559570e-01,2.658912837505340576e-01
6.391839385032653809e-01,-7.118843793869018555e-01,2.909708023071289062e-01
6.398392319679260254e-01,-6.952039003372192383e-01,3.275619149208068848e-01
6.529881358146667480e-01,-6.798354387283325195e-01,3.338108360767364502e-01
6.533206701278686523e-01,-6.586126089096069336e-01,3.733643591403961182e-01
6.484119892120361328e-01,-6.742178797721862793e-01,3.535414338111877441e-01
6.213009953498840332e-01,-6.809949278831481934e-01,3.875956535339355469e-01
6.238563656806945801e-01,-6.760622262954711914e-01,3.921001553535461426e-01
6.000266075134277344e-01,-6.945513486862182617e-01,3.969458043575286865e-01
5.837638378143310547e-01,-6.946495175361633301e-01,4.203346073627471924e-01
5.777517557144165039e-01,-7.123551368713378906e-01,3.984374701976776123e-01
6.191043853759765625e-01,-6.870747208595275879e-01,3.803123533725738525e-01
5.949655771255493164e-01,-7.193725705146789551e-01,3.584947586059570312e-01
6.198327541351318359e-01,-7.123766541481018066e-01,3.291294872760772705e-01
6.189652681350708008e-01,-7.159327268600463867e-01,3.229886591434478760e-01
6.268199682235717773e-01,-7.262880802154541016e-01,2.821378111839294434e-01
6.242924928665161133e-01,-7.356452941894531250e-01,2.628389894962310791e-01
6.397197246551513672e-01,-7.218666672706604004e-01,2.639444172382354736e-01
6.637615561485290527e-01,-6.941788792610168457e-01,2.784523367881774902e-01
6.897972226142883301e-01,-6.648677587509155273e-01,2.865835428237915039e-01
6.909943222999572754e-01,-6.695014834403991699e-01,2.725694775581359863e-01
7.042803168296813965e-01,-6.481308341026306152e-01,2.896813452243804932e-01
7.314796447753906250e-01,-6.085022091865539551e-01,3.076721131801605225e-01
7.335611581802368164e-01,-6.173620820045471191e-01,2.841683030128479004e-01
7.503299713134765625e-01,-6.062502861022949219e-01,2.635622918605804443e-01
7.267186641693115234e-01,-6.022122502326965332e-01,3.304844796657562256e-01
7.584515213966369629e-01,-5.809945464134216309e-01,2.952901422977447510e-01
7.686110734939575195e-01,-5.472558140754699707e-01,3.312820196151733398e-01
7.666246294975280762e-01,-5.480245947837829590e-01,3.345973789691925049e-01
7.967396378517150879e-01,-5.169020891189575195e-01,3.130778074264526367e-01
8.197120428085327148e-01,-4.822061359882354736e-01,3.091099858283996582e-01
8.127081394195556641e-01,-4.921838343143463135e-01,3.118655085563659668e-01
8.099902272224426270e-01,-4.793946146965026855e-01,3.377812504768371582e-01
8.000304102897644043e-01,-4.867678880691528320e-01,3.507248461246490479e-01
8.053830862045288086e-01,-4.809263348579406738e-01,3.465075194835662842e-01
8.238093852996826172e-01,-4.258435368537902832e-01,3.741588592529296875e-01
8.146118521690368652e-01,-4.445311129093170166e-01,3.725574612617492676e-01
8.372356295585632324e-01,-4.117367267608642578e-01,3.598732352256774902e-01
8.318067193031311035e-01,-4.107345938682556152e-01,3.733551204204559326e-01
8.094639182090759277e-01,-4.489564597606658936e-01,3.784251809120178223e-01
8.145414590835571289e-01,-4.472661316394805908e-01,3.694247007369995117e-01
8.177664279937744141e-01,-4.350451231002807617e-01,3.768198490142822266e-01
8.195002079010009766e-01,-4.369444549083709717e-01,3.708076775074005127e-01
8.259795308113098145e-01,-4.264351427555084229e-01,3.686600625514984131e-01
8.332206606864929199e-01,-3.970053791999816895e-01,3.848757743835449219e-01
8.334122896194458008e-01,-3.862140774726867676e-01,3.952997326850891113e-01
8.055863976478576660e-01,-4.165955781936645508e-01,4.212811887264251709e-01
7.689648270606994629e-01,-4.649296700954437256e-01,4.387854933738708496e-01
7.597110271453857422e-01,-4.783514440059661865e-01,4.404749870300292969e-01
7.620757818222045898e-01,-4.897432923316955566e-01,4.235459864139556885e-01
7.663571834564208984e-01,-4.905513525009155273e-01,4.147954285144805908e-01
7.797333598136901855e-01,-4.584544301033020020e-01,4.264207482337951660e-01
7.942786812782287598e-01,-4.362480640411376953e-01,4.228572845458984375e-01
8.167563676834106445e-01,-4.082537889480590820e-01,4.077219069004058838e-01
8.097012042999267578e-01,-4.278895258903503418e-01,4.016139209270477295e-01
8.358510732650756836e-01,-3.922254443168640137e-01,3.840721547603607178e-01
8.366184830665588379e-01,-3.924024999141693115e-01,3.822160065174102783e-01
8.280016183853149414e-01,-3.978776633739471436e-01,3.951023817062377930e-01
8.320217132568359375e-01,-3.722931146621704102e-01,4.112626612186431885e-01
8.588399887084960938e-01,-3.282595276832580566e-01,3.932414650917053223e-01
8.639683723449707031e-01,-3.240520358085632324e-01,3.854195475578308105e-01
8.670605421066284180e-01,-3.553236126899719238e-01,3.492139875888824463e-01
8.725527524948120117e-01,-3.504233062267303467e-01,3.403742015361785889e-01
8.719195723533630371e-01,-3.509064912796020508e-01,3.414971828460693359e-01
8.801163434982299805e-01,-3.391215205192565918e-01,3.322517275810241699e-01
8.640599250793457031e-01,-3.539656400680541992e-01,3.579217791557312012e-01
8.559239506721496582e-01,-3.752219080924987793e-01,3.558115959167480469e-01
8.608301281929016113e-01,-3.916428685188293457e-01,3.249409496784210205e-01
8.686254024505615234e-01,-3.731050193309783936e-01,3.260088562965393066e-01
8.770866394042968750e-01,-3.778377175331115723e-01,2.965753376483917236e-01
9.027610421180725098e-01,-3.342567384243011475e-01,2.707290351390838623e-01
9.046315550804138184e-01,-3.299028873443603516e-01,2.698242962360382080e-01
9.032920598983764648e-01,-3.253330588340759277e-01,2.796805202960968018e-01
9.077721238136291504e-01,-3.101622760295867920e-01,2.823975682258605957e-01
9.193422794342041016e-01,-2.384930700063705444e-01,3.129378259181976318e-01
9.319871068000793457e-01,-2.023955881595611572e-01,3.007245957851409912e-01
9.333842992782592773e-01,-2.043030709028244019e-01,2.950478792190551758e-01
9.382384419441223145e-01,-2.072322517633438110e-01,2.770606875419616699e-01
9.353435039520263672e-01,-2.036832273006439209e-01,2.892143130302429199e-01
9.380083680152893066e-01,-2.018304318189620972e-01,2.817873656749725342e-01
9.379770159721374512e-01,-1.819120347499847412e-01,2.951380610466003418e-01
9.403099417686462402e-01,-1.952519565820693970e-01,2.787352502346038818e-01
9.492921233177185059e-01,-1.811857223510742188e-01,2.569348514080047607e-01
9.474864602088928223e-01,-2.019117325544357300e-01,2.479927092790603638e-01
9.463974237442016602e-01,-1.652248352766036987e-01,2.775462269783020020e-01
9.450879096984863281e-01,-1.751440465450286865e-01,2.759215533733367920e-01
9.457316994667053223e-01,-1.944903284311294556e-01,2.603158056735992432e-01
9.354343414306640625e-01,-1.677948087453842163e-01,3.111379146575927734e-01


==> figs/path_on_sphere/paths/posterior2.csv <==
1.001675724983215332e-01,-9.642732143402099609e-01,2.452410906553268433e-01
9.508276730775833130e-02,-9.580740928649902344e-01,2.702831625938415527e-01
9.207414090633392334e-02,-9.525093436241149902e-01,2.902549505233764648e-01
1.034040525555610657e-01,-9.545623064041137695e-01,2.794960439205169678e-01
9.457754343748092651e-02,-9.628295898437500000e-01,2.530096173286437988e-01
8.703933656215667725e-02,-9.710418581962585449e-01,2.224892675876617432e-01
9.294746816158294678e-02,-9.703151583671569824e-01,2.232688069343566895e-01
9.387167543172836304e-02,-9.777268171310424805e-01,1.877178400754928589e-01
9.031151235103607178e-02,-9.803171753883361816e-01,1.755611896514892578e-01
1.332928687334060669e-01,-9.791387319564819336e-01,1.533622145652770996e-01
1.355508267879486084e-01,-9.800961613655090332e-01,1.450414210557937622e-01
1.543903797864913940e-01,-9.727664589881896973e-01,1.728831082582473755e-01
1.249072849750518799e-01,-9.774512648582458496e-01,1.702551543712615967e-01
7.340302318334579468e-02,-9.867199063301086426e-01,1.448982357978820801e-01
6.499365717172622681e-02,-9.829766750335693359e-01,1.718499958515167236e-01
7.865236699581146240e-02,-9.834281802177429199e-01,1.633480936288833618e-01
8.789413422346115112e-02,-9.773064255714416504e-01,1.927344053983688354e-01
8.873490989208221436e-02,-9.733987450599670410e-01,2.112363278865814209e-01
1.070844680070877075e-01,-9.659692645072937012e-01,2.354484647512435913e-01
1.393608897924423218e-01,-9.560122489929199219e-01,2.581060826778411865e-01
1.429098397493362427e-01,-9.608239531517028809e-01,2.374735474586486816e-01
9.138212352991104126e-02,-9.687859416007995605e-01,2.304403185844421387e-01
6.961186975240707397e-02,-9.668937325477600098e-01,2.455003857612609863e-01
9.720661491155624390e-02,-9.590448737144470215e-01,2.660517394542694092e-01
3.469244390726089478e-02,-9.615226984024047852e-01,2.725256979465484619e-01
-2.197219524532556534e-03,-9.576755166053771973e-01,2.878410816192626953e-01
-7.436604239046573639e-03,-9.544242620468139648e-01,2.983599007129669189e-01
5.115998536348342896e-02,-9.453718662261962891e-01,3.219537436962127686e-01
4.893066361546516418e-02,-9.360662102699279785e-01,3.484039604663848877e-01
7.810970395803451538e-02,-9.340327382087707520e-01,3.485414981842041016e-01
1.246279031038284302e-01,-9.324920177459716797e-01,3.390072584152221680e-01
1.139870733022689819e-01,-9.211449623107910156e-01,3.721536993980407715e-01
1.348512470722198486e-01,-9.253914356231689453e-01,3.542108237743377686e-01
9.578229486942291260e-02,-9.384724497795104980e-01,3.318052589893341064e-01
1.063261702656745911e-01,-9.398983716964721680e-01,3.244767487049102783e-01
9.680404514074325562e-02,-9.500027894973754883e-01,2.968551218509674072e-01
1.404969692230224609e-01,-9.438118338584899902e-01,2.991304993629455566e-01
1.449052691459655762e-01,-9.439951777458190918e-01,2.964370250701904297e-01
1.745593100786209106e-01,-9.361162185668945312e-01,3.053110539913177490e-01
1.710698902606964111e-01,-9.410450458526611328e-01,2.918368279933929443e-01
1.771062910556793213e-01,-9.337005615234375000e-01,3.111848533153533936e-01
1.615675985813140869e-01,-9.327571988105773926e-01,3.222721219062805176e-01
1.199515759944915771e-01,-9.299621582031250000e-01,3.475363254547119141e-01
1.410505026578903198e-01,-9.192308187484741211e-01,3.675852417945861816e-01
1.352980434894561768e-01,-9.007176160812377930e-01,4.127974212169647217e-01
1.192779317498207092e-01,-8.981396555900573730e-01,4.232226610183715820e-01
1.305046230554580688e-01,-8.939187526702880859e-01,4.288091361522674561e-01
1.423229724168777466e-01,-8.872980475425720215e-01,4.386863708496093750e-01
1.830944567918777466e-01,-8.695139884948730469e-01,4.587169587612152100e-01
1.725391000509262085e-01,-8.873982429504394531e-01,4.274973571300506592e-01
1.788533627986907959e-01,-8.901622295379638672e-01,4.190728068351745605e-01
1.877264082431793213e-01,-8.877789378166198730e-01,4.202459454536437988e-01
2.103881686925888062e-01,-8.731670975685119629e-01,4.396765828132629395e-01
2.459240257740020752e-01,-8.591498732566833496e-01,4.487565457820892334e-01
2.653831243515014648e-01,-8.565498590469360352e-01,4.425988793373107910e-01
2.906472980976104736e-01,-8.528180122375488281e-01,4.338494241237640381e-01
3.171304762363433838e-01,-8.308572769165039062e-01,4.572791159152984619e-01
3.166840970516204834e-01,-8.373072147369384766e-01,4.456765651702880859e-01
3.098023533821105957e-01,-8.372325301170349121e-01,4.506260752677917480e-01
2.999463081359863281e-01,-8.487659692764282227e-01,4.354632198810577393e-01
2.663223743438720703e-01,-8.598591089248657227e-01,4.355621933937072754e-01
2.919639647006988525e-01,-8.650905489921569824e-01,4.078910350799560547e-01
3.067188858985900879e-01,-8.634227514266967773e-01,4.005301296710968018e-01
3.291864395141601562e-01,-8.532962203025817871e-01,4.043780863285064697e-01
3.178173899650573730e-01,-8.546957373619079590e-01,4.104716777801513672e-01
3.442773222923278809e-01,-8.532739281654357910e-01,3.916585445404052734e-01
3.651143014430999756e-01,-8.404747247695922852e-01,4.003666639328002930e-01
3.410363793373107910e-01,-8.319738507270812988e-01,4.376224875450134277e-01
3.285087049007415771e-01,-8.199262619018554688e-01,4.688311517238616943e-01
3.690425157546997070e-01,-8.009924292564392090e-01,4.714004993438720703e-01
3.668054044246673584e-01,-7.885072231292724609e-01,4.936698079109191895e-01
3.879407048225402832e-01,-7.839257121086120605e-01,4.847289919853210449e-01
4.031902253627777100e-01,-7.740323543548583984e-01,4.881713092327117920e-01
3.689084947109222412e-01,-7.819290161132812500e-01,5.024870038032531738e-01
3.482891321182250977e-01,-7.718279957771301270e-01,5.319547057151794434e-01
3.251104354858398438e-01,-7.642201185226440430e-01,5.570191144943237305e-01
3.477613925933837891e-01,-7.521668076515197754e-01,5.597379803657531738e-01
3.311498463153839111e-01,-7.754783034324645996e-01,5.375618338584899902e-01
3.058100342750549316e-01,-7.759401202201843262e-01,5.517216324806213379e-01
3.318794071674346924e-01,-7.668781876564025879e-01,5.493209958076477051e-01
3.379342257976531982e-01,-7.765355706214904785e-01,5.317823886871337891e-01
3.369742631912231445e-01,-7.427587509155273438e-01,5.785822272300720215e-01
3.688847720623016357e-01,-7.461675405502319336e-01,5.542180538177490234e-01
3.817692101001739502e-01,-7.459895014762878418e-01,5.456661581993103027e-01
4.107543528079986572e-01,-7.360473871231079102e-01,5.380657911300659180e-01
4.061555564403533936e-01,-7.373658418655395508e-01,5.397489666938781738e-01
4.096935987472534180e-01,-7.396517395973205566e-01,5.339158177375793457e-01
4.544336795806884766e-01,-7.317593693733215332e-01,5.079545974731445312e-01
4.478081762790679932e-01,-7.486579418182373047e-01,4.888544082641601562e-01
4.430827796459197998e-01,-7.467184066772460938e-01,4.960734248161315918e-01
4.633889198303222656e-01,-7.367106080055236816e-01,4.924710690975189209e-01
4.579295217990875244e-01,-7.360301017761230469e-01,4.985575675964355469e-01
4.639245569705963135e-01,-7.398526668548583984e-01,4.872283339500427246e-01
4.765198230743408203e-01,-7.155799865722656250e-01,5.107578039169311523e-01
4.731581807136535645e-01,-7.163321971893310547e-01,5.128244161605834961e-01
4.652677476406097412e-01,-6.952103376388549805e-01,5.479123592376708984e-01
4.501160383224487305e-01,-7.049381136894226074e-01,5.481398105621337891e-01
4.379265606403350830e-01,-7.088248133659362793e-01,5.529803633689880371e-01
4.389158487319946289e-01,-7.028512358665466309e-01,5.597791075706481934e-01
4.474120736122131348e-01,-6.883485317230224609e-01,5.709626674652099609e-01
4.299024939537048340e-01,-6.868516206741333008e-01,5.860190391540527344e-01
4.308283627033233643e-01,-6.936485767364501953e-01,5.772678256034851074e-01
4.252983927726745605e-01,-6.858022212982177734e-01,5.905897021293640137e-01
4.196421802043914795e-01,-6.904549598693847656e-01,5.892129540443420410e-01
4.105989933013916016e-01,-6.905481815338134766e-01,5.954420566558837891e-01
4.070717394351959229e-01,-7.059684395790100098e-01,5.795695185661315918e-01
4.378675818443298340e-01,-7.037344574928283691e-01,5.594903826713562012e-01
4.523891508579254150e-01,-6.796996593475341797e-01,5.773665308952331543e-01
4.488944709300994873e-01,-6.729072928428649902e-01,5.879534482955932617e-01
4.559954702854156494e-01,-6.558363437652587891e-01,6.016199588775634766e-01
4.631689190864562988e-01,-6.304471492767333984e-01,6.229050159454345703e-01
4.733102619647979736e-01,-6.477358341217041016e-01,5.970053076744079590e-01
4.741429984569549561e-01,-6.347101926803588867e-01,6.101893782615661621e-01
4.923912882804870605e-01,-6.251227259635925293e-01,6.056171655654907227e-01
5.191140770912170410e-01,-6.073620319366455078e-01,6.013581752777099609e-01
4.907859861850738525e-01,-6.191337704658508301e-01,6.130270957946777344e-01
5.242734551429748535e-01,-6.125543713569641113e-01,5.915354490280151367e-01
5.082260370254516602e-01,-6.026052236557006836e-01,6.152827739715576172e-01
5.272646546363830566e-01,-6.021416783332824707e-01,5.995139479637145996e-01
5.211230516433715820e-01,-6.032257676124572754e-01,6.037788987159729004e-01
5.451961159706115723e-01,-5.839808583259582520e-01,6.014375686645507812e-01
5.200269818305969238e-01,-6.140442490577697754e-01,5.937349796295166016e-01
5.178916454315185547e-01,-6.250025629997253418e-01,5.840888023376464844e-01
5.252858400344848633e-01,-6.294071674346923828e-01,5.726439356803894043e-01
5.221234560012817383e-01,-6.179409623146057129e-01,5.878229141235351562e-01
5.328733921051025391e-01,-5.948924422264099121e-01,6.017878651618957520e-01
5.322040915489196777e-01,-5.831937193870544434e-01,6.137129664421081543e-01
5.554515719413757324e-01,-5.731117129325866699e-01,6.025083065032958984e-01
5.369478464126586914e-01,-5.491279959678649902e-01,6.404257416725158691e-01
5.373979210853576660e-01,-5.474599003791809082e-01,6.414753794670104980e-01
5.537762641906738281e-01,-5.144513845443725586e-01,6.547298431396484375e-01
5.535516142845153809e-01,-5.153230428695678711e-01,6.542341709136962891e-01
5.581241250038146973e-01,-5.142600536346435547e-01,6.511786580085754395e-01
5.225902199745178223e-01,-5.497642755508422852e-01,6.516581177711486816e-01
4.774935543537139893e-01,-5.628646612167358398e-01,6.746724843978881836e-01
4.749445021152496338e-01,-5.715563893318176270e-01,6.691417694091796875e-01
4.538005292415618896e-01,-5.565935373306274414e-01,6.958940029144287109e-01
4.879634976387023926e-01,-5.690340399742126465e-01,6.618848443031311035e-01
4.406010210514068604e-01,-5.685026645660400391e-01,6.947482824325561523e-01
4.234827458858489990e-01,-5.792365670204162598e-01,6.965250372886657715e-01
4.242215752601623535e-01,-5.653257369995117188e-01,7.074196934700012207e-01
4.416315853595733643e-01,-5.789318680763244629e-01,6.854190230369567871e-01
4.424602687358856201e-01,-5.792008638381958008e-01,6.846568584442138672e-01
4.729167819023132324e-01,-5.524562001228332520e-01,6.863975524902343750e-01
4.928312599658966064e-01,-5.393812656402587891e-01,6.827772855758666992e-01
5.092983841896057129e-01,-5.136466622352600098e-01,6.904939413070678711e-01
5.116539001464843750e-01,-4.903632104396820068e-01,7.055166959762573242e-01
5.302091836929321289e-01,-4.533209800720214844e-01,7.165039181709289551e-01
5.639198422431945801e-01,-4.240739345550537109e-01,7.086291909217834473e-01
5.558979511260986328e-01,-4.110936522483825684e-01,7.224811911582946777e-01
5.444263815879821777e-01,-3.999728262424468994e-01,7.373067736625671387e-01
5.328629016876220703e-01,-3.905405104160308838e-01,7.506895661354064941e-01
5.161205530166625977e-01,-3.928360342979431152e-01,7.611169815063476562e-01
5.187304615974426270e-01,-4.333361387252807617e-01,7.369791269302368164e-01
5.187497138977050781e-01,-3.971217870712280273e-01,7.570949792861938477e-01
5.610203146934509277e-01,-4.163009524345397949e-01,7.155064940452575684e-01
5.903651714324951172e-01,-3.885818123817443848e-01,7.074410915374755859e-01
5.671809911727905273e-01,-4.219318926334381104e-01,7.073040604591369629e-01
5.272859334945678711e-01,-4.127797484397888184e-01,7.426857948303222656e-01
5.537554025650024414e-01,-4.001015126705169678e-01,7.302557826042175293e-01
5.531763434410095215e-01,-3.907759487628936768e-01,7.357240319252014160e-01
5.647252798080444336e-01,-3.993979990482330322e-01,7.221955060958862305e-01
5.568410158157348633e-01,-3.704259395599365234e-01,7.434463500976562500e-01
5.732795596122741699e-01,-3.548494875431060791e-01,7.385337352752685547e-01
5.701601505279541016e-01,-3.557607829570770264e-01,7.405074834823608398e-01
5.432848930358886719e-01,-3.729688823223114014e-01,7.521538734436035156e-01
5.155397653579711914e-01,-3.398669660091400146e-01,7.865805029869079590e-01
4.841197729110717773e-01,-3.597970306873321533e-01,7.976050972938537598e-01
4.938595890998840332e-01,-3.676425814628601074e-01,7.879982590675354004e-01
4.926794767379760742e-01,-3.935513198375701904e-01,7.761339545249938965e-01
5.348300337791442871e-01,-3.579250872135162354e-01,7.654058337211608887e-01
5.701876878738403320e-01,-3.390401005744934082e-01,7.482896447181701660e-01
5.640034675598144531e-01,-3.409413695335388184e-01,7.521027922630310059e-01
5.685794949531555176e-01,-3.235251605510711670e-01,7.563387751579284668e-01
5.264508724212646484e-01,-3.286593258380889893e-01,7.841122746467590332e-01
5.477155447006225586e-01,-3.429937958717346191e-01,7.631267905235290527e-01
5.672188401222229004e-01,-3.431284129619598389e-01,7.486823797225952148e-01
5.593308210372924805e-01,-3.627649843692779541e-01,7.453525066375732422e-01
5.611844658851623535e-01,-3.677914440631866455e-01,7.414858341217041016e-01
5.895911455154418945e-01,-3.097366392612457275e-01,7.459525465965270996e-01
6.553012132644653320e-01,-2.918095290660858154e-01,6.967262029647827148e-01
6.878771185874938965e-01,-2.778970599174499512e-01,6.705207824707031250e-01
6.714807748794555664e-01,-3.001081347465515137e-01,6.775311827659606934e-01
6.399714350700378418e-01,-3.215604722499847412e-01,6.978790163993835449e-01
6.315337419509887695e-01,-3.043017983436584473e-01,7.131376862525939941e-01
6.561525464057922363e-01,-2.895787656307220459e-01,6.968556642532348633e-01
6.549908518791198730e-01,-3.010882437229156494e-01,6.930603384971618652e-01
6.437646150588989258e-01,-2.636124193668365479e-01,7.183839082717895508e-01
6.411100625991821289e-01,-2.762429714202880859e-01,7.160080671310424805e-01
6.522281765937805176e-01,-2.532419860363006592e-01,7.144696116447448730e-01
6.487720012664794922e-01,-2.348356097936630249e-01,7.238419055938720703e-01
6.513466238975524902e-01,-2.579685151576995850e-01,7.135823369026184082e-01
6.456488966941833496e-01,-2.657829225063323975e-01,7.158888578414916992e-01
6.486176252365112305e-01,-2.508324384689331055e-01,7.185945510864257812e-01
6.275327801704406738e-01,-2.680052816867828369e-01,7.310099601745605469e-01
5.929732918739318848e-01,-2.885959446430206299e-01,7.517279386520385742e-01
5.548681020736694336e-01,-2.882344722747802734e-01,7.804114818572998047e-01
5.505130887031555176e-01,-3.090473413467407227e-01,7.755157947540283203e-01
5.538398027420043945e-01,-3.234975636005401611e-01,7.672095298767089844e-01
5.618519186973571777e-01,-3.459160923957824707e-01,7.514413595199584961e-01


==> figs/path_on_sphere/paths/posterior3.csv <==
-3.244190216064453125e-01,-9.455468058586120605e-01,-2.632459998130798340e-02
-3.074597418308258057e-01,-9.515270590782165527e-01,8.012695237994194031e-03
-3.251715004444122314e-01,-9.454166889190673828e-01,2.121877670288085938e-02
-3.277333974838256836e-01,-9.445011019706726074e-01,2.254030108451843262e-02
-3.128733634948730469e-01,-9.492114782333374023e-01,3.327772393822669983e-02
-2.946265935897827148e-01,-9.543178677558898926e-01,4.972133785486221313e-02
-2.266930192708969116e-01,-9.710708260536193848e-01,7.504269480705261230e-02
-1.969212740659713745e-01,-9.759479761123657227e-01,9.352703392505645752e-02
-2.031129598617553711e-01,-9.726711511611938477e-01,1.124980673193931580e-01
-1.664754152297973633e-01,-9.796207547187805176e-01,1.123781576752662659e-01
-1.711947917938232422e-01,-9.766597747802734375e-01,1.297218203544616699e-01
-1.620842665433883667e-01,-9.803450703620910645e-01,1.124808043241500854e-01
-1.195174902677536011e-01,-9.873884320259094238e-01,1.038233861327171326e-01
-1.301090121269226074e-01,-9.851958751678466797e-01,1.116262450814247131e-01
-1.219318434596061707e-01,-9.843379855155944824e-01,1.273225098848342896e-01
-1.021367982029914856e-01,-9.806362986564636230e-01,1.670930832624435425e-01
-1.247746050357818604e-01,-9.713518619537353516e-01,2.022534012794494629e-01
-1.283774226903915405e-01,-9.761654138565063477e-01,1.749857366085052490e-01
-1.338657736778259277e-01,-9.754695296287536621e-01,1.747534126043319702e-01
-1.498872488737106323e-01,-9.778215289115905762e-01,1.462823748588562012e-01
-1.753753274679183960e-01,-9.737338423728942871e-01,1.452085375785827637e-01
-1.776652932167053223e-01,-9.711512327194213867e-01,1.590597778558731079e-01
-1.974068880081176758e-01,-9.630601406097412109e-01,1.831537932157516479e-01
-1.878856569528579712e-01,-9.626900553703308105e-01,1.947470605373382568e-01
-1.165757626295089722e-01,-9.647558927536010742e-01,2.359146028757095337e-01
-1.178285554051399231e-01,-9.718323945999145508e-01,2.041024565696716309e-01
-1.127903386950492859e-01,-9.765796661376953125e-01,1.832213550806045532e-01
-7.562495768070220947e-02,-9.727211594581604004e-01,2.193032950162887573e-01
-6.983512639999389648e-02,-9.758664965629577637e-01,2.068989276885986328e-01
-6.151283532381057739e-02,-9.820554852485656738e-01,1.782772839069366455e-01
-1.876311190426349640e-02,-9.849122762680053711e-01,1.720328181982040405e-01
-2.532809041440486908e-02,-9.754436612129211426e-01,2.187869697809219360e-01
-3.036143444478511810e-02,-9.832370877265930176e-01,1.797853559255599976e-01
-3.398391231894493103e-02,-9.842283725738525391e-01,1.736068874597549438e-01
-2.402582950890064240e-02,-9.739784002304077148e-01,2.253628373146057129e-01
-4.661837592720985413e-02,-9.715986847877502441e-01,2.319963276386260986e-01
-1.416575349867343903e-02,-9.802882671356201172e-01,1.970627009868621826e-01
2.176311332732439041e-03,-9.853467941284179688e-01,1.705468893051147461e-01
-5.219066981226205826e-03,-9.848256707191467285e-01,1.734660118818283081e-01
5.619171075522899628e-03,-9.898902177810668945e-01,1.417216509580612183e-01
2.349160052835941315e-02,-9.875780940055847168e-01,1.553606837987899780e-01
3.771479427814483643e-02,-9.886538386344909668e-01,1.453973054885864258e-01
4.084930196404457092e-02,-9.872325062751770020e-01,1.539560556411743164e-01
7.670140266418457031e-02,-9.882099032402038574e-01,1.325034499168395996e-01
1.004216820001602173e-01,-9.867085218429565430e-01,1.277530044317245483e-01
1.516997814178466797e-01,-9.744625687599182129e-01,1.655564010143280029e-01
1.532752662897109985e-01,-9.687645435333251953e-01,1.949384361505508423e-01
1.499891281127929688e-01,-9.686570763587951660e-01,1.980046033859252930e-01
1.819334179162979126e-01,-9.679101705551147461e-01,1.733474731445312500e-01
1.717330217361450195e-01,-9.717000126838684082e-01,1.621912866830825806e-01
2.060388475656509399e-01,-9.652975797653198242e-01,1.604608446359634399e-01
1.865623593330383301e-01,-9.698148369789123535e-01,1.570122092962265015e-01
2.161652594804763794e-01,-9.637272953987121582e-01,1.565292924642562866e-01
1.861534416675567627e-01,-9.613985419273376465e-01,2.026298791170120239e-01
1.923482716083526611e-01,-9.614832997322082520e-01,1.963445246219635010e-01
1.885638684034347534e-01,-9.721875786781311035e-01,1.389036625623703003e-01
2.033710330724716187e-01,-9.701976180076599121e-01,1.317423433065414429e-01
2.433089613914489746e-01,-9.607515335083007812e-01,1.332539319992065430e-01
2.334128767251968384e-01,-9.640192389488220215e-01,1.272194683551788330e-01
2.624394297599792480e-01,-9.509399533271789551e-01,1.638232767581939697e-01
2.592583596706390381e-01,-9.513205289840698242e-01,1.666544228792190552e-01
2.578493654727935791e-01,-9.483666419982910156e-01,1.846991926431655884e-01
2.476301193237304688e-01,-9.510852694511413574e-01,1.847041845321655273e-01
2.747401595115661621e-01,-9.502790570259094238e-01,1.465846151113510132e-01
3.232948482036590576e-01,-9.307042360305786133e-01,1.710833460092544556e-01
3.381911516189575195e-01,-9.235772490501403809e-01,1.806409507989883423e-01
3.846906721591949463e-01,-8.990064263343811035e-01,2.092841267585754395e-01
4.242081940174102783e-01,-8.841974735260009766e-01,1.955543756484985352e-01
4.138200283050537109e-01,-8.890166878700256348e-01,1.959632486104965210e-01
4.067437946796417236e-01,-8.973190188407897949e-01,1.713981181383132935e-01
4.084471762180328369e-01,-8.906638622283935547e-01,1.997199207544326782e-01
3.793424069881439209e-01,-8.927438259124755859e-01,2.431193590164184570e-01
3.973276615142822266e-01,-8.777485489845275879e-01,2.677449882030487061e-01
3.896818161010742188e-01,-8.880787491798400879e-01,2.438513487577438354e-01
4.078066349029541016e-01,-8.798378109931945801e-01,2.440868169069290161e-01
4.254801571369171143e-01,-8.685249686241149902e-01,2.542246580123901367e-01
4.019672572612762451e-01,-8.779571652412414551e-01,2.600245475769042969e-01
4.009302854537963867e-01,-8.809133768081665039e-01,2.514870762825012207e-01
3.998705446720123291e-01,-8.810142874717712402e-01,2.528173625469207764e-01
3.900943100452423096e-01,-8.831064105033874512e-01,2.606697976589202881e-01
3.783576190471649170e-01,-8.874905705451965332e-01,2.630687654018402100e-01
3.417451679706573486e-01,-9.025652408599853516e-01,2.618879973888397217e-01
3.642356693744659424e-01,-8.930911421775817871e-01,2.640448808670043945e-01
3.342517018318176270e-01,-9.066500663757324219e-01,2.574112713336944580e-01
3.113704323768615723e-01,-9.104076623916625977e-01,2.724069058895111084e-01
3.227787613868713379e-01,-9.038910865783691406e-01,2.807025611400604248e-01
3.304619193077087402e-01,-8.922643661499023438e-01,3.076660931110382080e-01
3.090896308422088623e-01,-8.884679079055786133e-01,3.392456769943237305e-01
3.253813982009887695e-01,-8.852788209915161133e-01,3.322764039039611816e-01
3.425553739070892334e-01,-8.732386231422424316e-01,3.465679585933685303e-01
3.247295618057250977e-01,-8.553859591484069824e-01,4.035649895668029785e-01
3.124478757381439209e-01,-8.530495762825012207e-01,4.179495275020599365e-01
3.285762667655944824e-01,-8.279551863670349121e-01,4.544523954391479492e-01
3.693950176239013672e-01,-8.115522265434265137e-01,4.526913464069366455e-01
4.076317548751831055e-01,-8.043070435523986816e-01,4.323490560054779053e-01
4.534859061241149902e-01,-7.698210477828979492e-01,4.491382837295532227e-01
3.971874117851257324e-01,-7.805582880973815918e-01,4.826697111129760742e-01
4.269413053989410400e-01,-7.683359384536743164e-01,4.768439829349517822e-01
4.259101152420043945e-01,-7.665529847145080566e-01,4.806207418441772461e-01
4.478254318237304688e-01,-7.660762667655944824e-01,4.610626995563507080e-01
4.549383521080017090e-01,-7.571088671684265137e-01,4.688459634780883789e-01
4.511830806732177734e-01,-7.644574046134948730e-01,4.604758620262145996e-01
4.587609469890594482e-01,-7.508874535560607910e-01,4.750849902629852295e-01
4.889715015888214111e-01,-7.549360394477844238e-01,4.370099902153015137e-01
4.727253317832946777e-01,-7.661619782447814941e-01,4.353456199169158936e-01
5.120040178298950195e-01,-7.507481575012207031e-01,4.174066483974456787e-01
5.422842502593994141e-01,-7.468957304954528809e-01,3.848034739494323730e-01
5.480580329895019531e-01,-7.308713793754577637e-01,4.067659974098205566e-01
5.609636902809143066e-01,-7.113780379295349121e-01,4.233911335468292236e-01
5.781320333480834961e-01,-6.976078748703002930e-01,4.232087433338165283e-01
5.597581267356872559e-01,-7.252151966094970703e-01,4.009149074554443359e-01
5.580987930297851562e-01,-7.364306449890136719e-01,3.823541402816772461e-01
5.820488333702087402e-01,-7.059486508369445801e-01,4.035527110099792480e-01
5.671525597572326660e-01,-6.963948607444763184e-01,4.397399723529815674e-01
5.941905379295349121e-01,-6.901287436485290527e-01,4.131088852882385254e-01
5.656670928001403809e-01,-7.035071849822998047e-01,4.302295446395874023e-01
5.546081662178039551e-01,-7.285817861557006836e-01,4.019669294357299805e-01
5.336974859237670898e-01,-7.171242237091064453e-01,4.482174515724182129e-01
5.164474844932556152e-01,-7.208703756332397461e-01,4.621979594230651855e-01
5.306736826896667480e-01,-7.071504592895507812e-01,4.672501683235168457e-01
5.447015762329101562e-01,-7.130997776985168457e-01,4.413478076457977295e-01
5.728428363800048828e-01,-6.992239952087402344e-01,4.277101457118988037e-01
5.793151855468750000e-01,-6.960153579711914062e-01,4.242118000984191895e-01
5.748503208160400391e-01,-7.057964205741882324e-01,4.140019416809082031e-01
5.576754808425903320e-01,-7.284381985664367676e-01,3.979633450508117676e-01
5.739853382110595703e-01,-7.070590853691101074e-01,4.130463898181915283e-01
5.806584954261779785e-01,-6.779299378395080566e-01,4.508280158042907715e-01
6.005064249038696289e-01,-6.622792482376098633e-01,4.480818212032318115e-01
5.807614326477050781e-01,-6.814361214637756348e-01,4.453763365745544434e-01
5.683300495147705078e-01,-6.882925629615783691e-01,4.508363008499145508e-01
5.717938542366027832e-01,-6.572862863540649414e-01,4.909436106681823730e-01
5.906127691268920898e-01,-6.364905238151550293e-01,4.960398375988006592e-01
5.962402820587158203e-01,-6.505769491195678711e-01,4.703683555126190186e-01
5.954142808914184570e-01,-6.376562714576721191e-01,4.887489676475524902e-01
6.365439891815185547e-01,-6.181172728538513184e-01,4.612397253513336182e-01
6.061764359474182129e-01,-6.249136328697204590e-01,4.919677972793579102e-01
6.147755980491638184e-01,-6.044936180114746094e-01,5.065941214561462402e-01
6.258070468902587891e-01,-5.800068378448486328e-01,5.214947462081909180e-01
6.417692303657531738e-01,-5.612189173698425293e-01,5.226516127586364746e-01
6.405920386314392090e-01,-5.570588707923889160e-01,5.285133123397827148e-01
6.764400005340576172e-01,-5.328968167304992676e-01,5.083787441253662109e-01
7.193663120269775391e-01,-5.130114555358886719e-01,4.683272242546081543e-01
7.069642543792724609e-01,-5.360656380653381348e-01,4.613394737243652344e-01
6.788428425788879395e-01,-5.729129910469055176e-01,4.592843055725097656e-01
7.001501917839050293e-01,-5.268856883049011230e-01,4.818508028984069824e-01
7.138917446136474609e-01,-5.189487338066101074e-01,4.701593518257141113e-01
7.064026594161987305e-01,-5.408460497856140137e-01,4.565959572792053223e-01
7.203785777091979980e-01,-5.366471409797668457e-01,4.393900334835052490e-01
7.257638573646545410e-01,-5.256029963493347168e-01,4.438551068305969238e-01
6.944944858551025391e-01,-5.235983729362487793e-01,4.934785962104797363e-01
6.977509260177612305e-01,-5.054208636283874512e-01,5.076341032981872559e-01
7.136309146881103516e-01,-4.677801728248596191e-01,5.214514732360839844e-01
7.190339565277099609e-01,-4.851046502590179443e-01,4.976570606231689453e-01
7.158749699592590332e-01,-4.969997406005859375e-01,4.904214143753051758e-01
7.210013270378112793e-01,-4.799021780490875244e-01,4.998497962951660156e-01
7.253098487854003906e-01,-4.699740409851074219e-01,5.030396580696105957e-01
7.373549938201904297e-01,-4.636320173740386963e-01,4.912757575511932373e-01
7.548473477363586426e-01,-4.046620726585388184e-01,5.161908864974975586e-01
7.644569873809814453e-01,-3.783196210861206055e-01,5.219950079917907715e-01
7.575871944427490234e-01,-3.718522787094116211e-01,5.364573597908020020e-01
7.489185333251953125e-01,-3.610565364360809326e-01,5.556601285934448242e-01
7.651100754737854004e-01,-3.331921696662902832e-01,5.509886741638183594e-01
7.710427045822143555e-01,-3.319242596626281738e-01,5.434319376945495605e-01
7.564467787742614746e-01,-3.596386909484863281e-01,5.463031530380249023e-01
7.626466155052185059e-01,-3.600889444351196289e-01,5.373126864433288574e-01
7.536681890487670898e-01,-3.830611407756805420e-01,5.340854525566101074e-01
7.633051276206970215e-01,-3.450398445129394531e-01,5.461791157722473145e-01
7.565215826034545898e-01,-3.467726111412048340e-01,5.544570684432983398e-01
7.517122030258178711e-01,-3.735910058021545410e-01,5.434678792953491211e-01
7.226102352142333984e-01,-4.109673202037811279e-01,5.558229684829711914e-01
7.409026622772216797e-01,-3.912766277790069580e-01,5.458614230155944824e-01
7.375858426094055176e-01,-3.932522237300872803e-01,5.489250421524047852e-01
7.354178428649902344e-01,-3.925639688968658447e-01,5.523160696029663086e-01
7.227661013603210449e-01,-4.003008902072906494e-01,5.633535385131835938e-01
7.188953757286071777e-01,-4.121223390102386475e-01,5.597708821296691895e-01
6.980927586555480957e-01,-4.114532470703125000e-01,5.859791040420532227e-01
6.983814239501953125e-01,-3.614104688167572021e-01,6.177740097045898438e-01
6.627384424209594727e-01,-3.986683785915374756e-01,6.339085698127746582e-01
6.687037944793701172e-01,-3.965951800346374512e-01,6.289247274398803711e-01
6.948480010032653809e-01,-3.655235171318054199e-01,6.193364858627319336e-01
6.969971656799316406e-01,-3.551435768604278564e-01,6.229500770568847656e-01
7.092829942703247070e-01,-3.712038397789001465e-01,5.992696881294250488e-01
7.142186760902404785e-01,-3.888445198535919189e-01,5.819711685180664062e-01
7.076527476310729980e-01,-4.066718220710754395e-01,5.777927637100219727e-01
7.365994453430175781e-01,-3.709111213684082031e-01,5.655484795570373535e-01
7.263050079345703125e-01,-3.483566045761108398e-01,5.925601720809936523e-01
7.507187724113464355e-01,-3.534305095672607422e-01,5.581281185150146484e-01
7.389144301414489746e-01,-3.770411908626556396e-01,5.584301352500915527e-01
7.254195213317871094e-01,-3.704956769943237305e-01,5.800847411155700684e-01
7.284780144691467285e-01,-3.915663361549377441e-01,5.621337890625000000e-01
7.300871610641479492e-01,-3.800072669982910156e-01,5.679489374160766602e-01
6.962966918945312500e-01,-3.698605000972747803e-01,6.151201725006103516e-01
6.777661442756652832e-01,-3.471443653106689453e-01,6.481685638427734375e-01
7.015814185142517090e-01,-3.880889415740966797e-01,5.976362228393554688e-01
6.725383996963500977e-01,-3.808200359344482422e-01,6.345604062080383301e-01
6.563652753829956055e-01,-3.978900313377380371e-01,6.409890055656433105e-01
6.656504869461059570e-01,-4.290584027767181396e-01,6.105874180793762207e-01
6.595739722251892090e-01,-4.408466815948486328e-01,6.087815761566162109e-01
6.460545659065246582e-01,-4.474059939384460449e-01,6.184173226356506348e-01
6.451304554939270020e-01,-4.329338371753692627e-01,6.295820474624633789e-01


==> figs/path_on_sphere/paths/posterior4.csv <==
-1.059374809265136719e-01,-9.914435744285583496e-01,7.626604288816452026e-02
-1.344923824071884155e-01,-9.873613119125366211e-01,8.383976668119430542e-02
-9.735114127397537231e-02,-9.910921454429626465e-01,9.087707847356796265e-02
-1.003705635666847229e-01,-9.920601248741149902e-01,7.577504962682723999e-02
-8.430749922990798950e-02,-9.929110407829284668e-01,8.378136157989501953e-02
-8.964519202709197998e-02,-9.885221719741821289e-01,1.216021776199340820e-01
-8.719988912343978882e-02,-9.895585775375366211e-01,1.147584468126296997e-01
-1.037373468279838562e-01,-9.912626147270202637e-01,8.146417886018753052e-02
-1.079733073711395264e-01,-9.918005466461181641e-01,6.835811585187911987e-02
-7.654949277639389038e-02,-9.908187389373779297e-01,1.114355698227882385e-01
-1.287066936492919922e-01,-9.892619252204895020e-01,6.924609839916229248e-02
-1.491122543811798096e-01,-9.875974059104919434e-01,4.915839433670043945e-02
-1.092300862073898315e-01,-9.931399226188659668e-01,4.173085838556289673e-02
-8.211909234523773193e-02,-9.962745308876037598e-01,2.632796578109264374e-02
-1.124669834971427917e-01,-9.918596148490905762e-01,5.971033126115798950e-02
-1.328357011079788208e-01,-9.877339601516723633e-01,8.207330852746963501e-02
-1.372630149126052856e-01,-9.850162863731384277e-01,1.044105887413024902e-01
-1.533880978822708130e-01,-9.804171323776245117e-01,1.235073953866958618e-01
-1.576436012983322144e-01,-9.809328913688659668e-01,1.136616468429565430e-01
-1.514070630073547363e-01,-9.830430746078491211e-01,1.034502536058425903e-01
-1.780563145875930786e-01,-9.791116714477539062e-01,9.816350042819976807e-02
-1.622173488140106201e-01,-9.720371961593627930e-01,1.697914600372314453e-01
-1.591347455978393555e-01,-9.765088558197021484e-01,1.452810168266296387e-01
-2.043256312608718872e-01,-9.616912007331848145e-01,1.827594041824340820e-01
-1.677386164665222168e-01,-9.615439176559448242e-01,2.174787223339080811e-01
-1.912050545215606689e-01,-9.548399448394775391e-01,2.274231314659118652e-01
-1.673474162817001343e-01,-9.593609571456909180e-01,2.272029966115951538e-01
-1.787734329700469971e-01,-9.549720883369445801e-01,2.367871701717376709e-01
-1.739828884601593018e-01,-9.576746225357055664e-01,2.293229550123214722e-01
-1.878520101308822632e-01,-9.573350548744201660e-01,2.195927798748016357e-01
-1.897687315940856934e-01,-9.631013274192810059e-01,1.908491253852844238e-01
-1.777035742998123169e-01,-9.600393772125244141e-01,2.162072956562042236e-01
-1.985787898302078247e-01,-9.482263922691345215e-01,2.478565573692321777e-01
-2.360818833112716675e-01,-9.527310729026794434e-01,1.912288665771484375e-01
-2.476295381784439087e-01,-9.541606903076171875e-01,1.680970489978790283e-01
-2.405908554792404175e-01,-9.550957679748535156e-01,1.729385107755661011e-01
-2.073072493076324463e-01,-9.668250083923339844e-01,1.492401510477066040e-01
-2.006776779890060425e-01,-9.673313498497009277e-01,1.549129039049148560e-01
-2.058443874120712280e-01,-9.673680663108825684e-01,1.477385163307189941e-01
-2.120368927717208862e-01,-9.688227176666259766e-01,1.281495839357376099e-01
-1.942306011915206909e-01,-9.673973917961120605e-01,1.625302433967590332e-01
-9.922127425670623779e-02,-9.767936468124389648e-01,1.898122876882553101e-01
-5.181623250246047974e-02,-9.793075919151306152e-01,1.956298202276229858e-01
-6.494802236557006836e-02,-9.789091944694519043e-01,1.936950534582138062e-01
-7.914908975362777710e-02,-9.748084545135498047e-01,2.085259407758712769e-01
-1.157356724143028259e-01,-9.710804820060729980e-01,2.088231742382049561e-01
-1.091417670249938965e-01,-9.781481027603149414e-01,1.769564151763916016e-01
-1.473092734813690186e-01,-9.698432087898254395e-01,1.941736936569213867e-01
-1.637789756059646606e-01,-9.660379290580749512e-01,1.998658180236816406e-01
-1.984119862318038940e-01,-9.567869901657104492e-01,2.125803977251052856e-01
-2.081470787525177002e-01,-9.519432783126831055e-01,2.246726006269454956e-01
-1.974654942750930786e-01,-9.485722184181213379e-01,2.474210411310195923e-01
-1.663152575492858887e-01,-9.467316269874572754e-01,2.757491767406463623e-01
-1.612992435693740845e-01,-9.578706026077270508e-01,2.376251071691513062e-01
-1.768364906311035156e-01,-9.548686146736145020e-01,2.386505752801895142e-01
-1.325026452541351318e-01,-9.533511996269226074e-01,2.712264358997344971e-01
-1.345610171556472778e-01,-9.555220007896423340e-01,2.624315023422241211e-01
-1.264373511075973511e-01,-9.519800543785095215e-01,2.788311243057250977e-01
-8.481743186712265015e-02,-9.598416686058044434e-01,2.674119472503662109e-01
-8.068997412919998169e-02,-9.616601467132568359e-01,2.621031403541564941e-01
-9.120479971170425415e-02,-9.523985385894775391e-01,2.908914685249328613e-01
-1.033600494265556335e-01,-9.418020248413085938e-01,3.198824524879455566e-01
-9.259019047021865845e-02,-9.460729956626892090e-01,3.104383349418640137e-01
-9.059026837348937988e-02,-9.384850859642028809e-01,3.332240879535675049e-01
-8.343487232923507690e-02,-9.381979703903198242e-01,3.358904123306274414e-01
-9.148835390806198120e-02,-9.143766164779663086e-01,3.943912386894226074e-01
-1.298100650310516357e-01,-9.013823866844177246e-01,4.131079316139221191e-01
-1.752532124519348145e-01,-8.779550790786743164e-01,4.455111026763916016e-01
-1.709626019001007080e-01,-8.630856275558471680e-01,4.752407968044281006e-01
-1.389293521642684937e-01,-8.720364570617675781e-01,4.693078696727752686e-01
-1.109379902482032776e-01,-8.870700597763061523e-01,4.481052756309509277e-01
-9.206016361713409424e-02,-8.843801617622375488e-01,4.575975835323333740e-01
-9.164030849933624268e-02,-8.805124759674072266e-01,4.650793671607971191e-01
-7.037623226642608643e-02,-8.833165168762207031e-01,4.634631276130676270e-01
-1.325266212224960327e-01,-8.743541240692138672e-01,4.668410718441009521e-01
-1.585796475410461426e-01,-8.592242002487182617e-01,4.864003956317901611e-01
-1.364542692899703979e-01,-8.610818386077880859e-01,4.898135364055633545e-01
-1.511847972869873047e-01,-8.451172709465026855e-01,5.127562284469604492e-01
-1.064791381359100342e-01,-8.374193310737609863e-01,5.360876321792602539e-01
-7.680831104516983032e-02,-8.097230195999145508e-01,5.817627906799316406e-01
-6.448864936828613281e-02,-8.072057366371154785e-01,5.867358446121215820e-01
-4.523951932787895203e-02,-8.046239614486694336e-01,5.920578241348266602e-01
-3.728054463863372803e-02,-7.698435783386230469e-01,6.371420025825500488e-01
-1.421643607318401337e-02,-7.944399118423461914e-01,6.071754097938537598e-01
-2.360023558139801025e-02,-7.783598899841308594e-01,6.273737549781799316e-01
-4.325822740793228149e-02,-7.949509024620056152e-01,6.051286458969116211e-01
-8.219239115715026855e-02,-8.019798994064331055e-01,5.916684865951538086e-01
-4.300083965063095093e-02,-7.838664054870605469e-01,6.194378733634948730e-01
-6.929868459701538086e-02,-7.662858366966247559e-01,6.387507915496826172e-01
-5.889856815338134766e-02,-7.731540799140930176e-01,6.314765810966491699e-01
-8.367129415273666382e-02,-7.886626720428466797e-01,6.091052293777465820e-01
-5.559512227773666382e-02,-8.075486421585083008e-01,5.871738791465759277e-01
-3.664734214544296265e-02,-8.042184114456176758e-01,5.932019352912902832e-01
-5.953158065676689148e-02,-7.908041477203369141e-01,6.091663837432861328e-01
-7.024943083524703979e-02,-8.108005523681640625e-01,5.810906887054443359e-01
-6.708996742963790894e-02,-8.358218073844909668e-01,5.448851585388183594e-01
-7.013634592294692993e-02,-8.329312205314636230e-01,5.489129424095153809e-01
-8.950822055339813232e-02,-8.230853080749511719e-01,5.608188509941101074e-01
-8.136073499917984009e-02,-8.318634629249572754e-01,5.489831566810607910e-01
-8.446505665779113770e-02,-8.180767297744750977e-01,5.688716173171997070e-01
-4.071410745382308960e-02,-8.221538662910461426e-01,5.678064227104187012e-01
1.119935512542724609e-02,-7.988594174385070801e-01,6.014125347137451172e-01
1.917593181133270264e-04,-7.954913377761840820e-01,6.059640645980834961e-01
-1.746244169771671295e-02,-7.745943069458007812e-01,6.322165131568908691e-01
6.442021578550338745e-03,-7.867205739021301270e-01,6.172748804092407227e-01
3.692880272865295410e-04,-7.990407347679138184e-01,6.012759208679199219e-01
-6.012430414557456970e-03,-7.850194573402404785e-01,6.194411516189575195e-01
-1.367780845612287521e-03,-7.943859100341796875e-01,6.074110865592956543e-01
-1.948416233062744141e-02,-7.999790906906127930e-01,5.997107028961181641e-01
-3.392558172345161438e-02,-8.104429244995117188e-01,5.848336219787597656e-01
-3.722794353961944580e-02,-8.358385562896728516e-01,5.477107167243957520e-01
-2.888244763016700745e-02,-8.347201347351074219e-01,5.499156117439270020e-01
-1.309845782816410065e-02,-8.295104503631591797e-01,5.583367347717285156e-01
-3.567682579159736633e-02,-8.366087675094604492e-01,5.466369986534118652e-01
-5.418579652905464172e-02,-8.282220363616943359e-01,5.577734112739562988e-01
-2.646949142217636108e-02,-8.299742341041564941e-01,5.571724176406860352e-01
-8.821489661931991577e-02,-8.050450682640075684e-01,5.866169929504394531e-01
-6.453533470630645752e-02,-7.813029289245605469e-01,6.208057999610900879e-01
-9.187709540128707886e-02,-7.750712037086486816e-01,6.251576542854309082e-01
-7.430456578731536865e-02,-7.570689916610717773e-01,6.490949392318725586e-01
-4.884786158800125122e-02,-7.657629847526550293e-01,6.412643194198608398e-01
-7.651785388588905334e-03,-7.554862499237060547e-01,6.551189422607421875e-01
-3.644469380378723145e-02,-7.626982927322387695e-01,6.457259058952331543e-01
-7.241989672183990479e-02,-7.437794804573059082e-01,6.644895672798156738e-01
-1.141748949885368347e-01,-7.570649385452270508e-01,6.432850956916809082e-01
-5.473723262548446655e-02,-7.688322663307189941e-01,6.371026039123535156e-01
-2.419771999120712280e-02,-7.821677923202514648e-01,6.225969791412353516e-01
-5.090965889394283295e-03,-7.745672464370727539e-01,6.324702501296997070e-01
2.982764691114425659e-02,-7.747508883476257324e-01,6.315618157386779785e-01
2.656338922679424286e-02,-7.775104045867919922e-01,6.283080577850341797e-01
-1.181487459689378738e-03,-7.845767140388488770e-01,6.200298666954040527e-01
3.974350914359092712e-02,-7.548619508743286133e-01,6.546777486801147461e-01
5.476773530244827271e-02,-7.397332787513732910e-01,6.706669926643371582e-01
4.957320168614387512e-02,-7.253795266151428223e-01,6.865610480308532715e-01
2.524360455572605133e-02,-7.175287604331970215e-01,6.960705518722534180e-01
4.419986531138420105e-02,-7.180916070938110352e-01,6.945428252220153809e-01
5.595049262046813965e-02,-7.506282329559326172e-01,6.583507657051086426e-01
4.823814332485198975e-02,-7.574138045310974121e-01,6.511500477790832520e-01
5.741248279809951782e-02,-7.566059827804565430e-01,6.513448953628540039e-01
3.639284521341323853e-02,-7.558293938636779785e-01,6.537557244300842285e-01
4.266064241528511047e-02,-7.541210055351257324e-01,6.553477048873901367e-01
3.727836161851882935e-02,-7.729900479316711426e-01,6.333212256431579590e-01
3.380300104618072510e-02,-7.754914164543151855e-01,6.304518580436706543e-01
3.560533747076988220e-02,-7.458336353302001953e-01,6.651793718338012695e-01
5.590156093239784241e-02,-7.455099821090698242e-01,6.641452908515930176e-01
4.606004431843757629e-02,-7.401644587516784668e-01,6.708458662033081055e-01
5.580931156873703003e-02,-7.518436312675476074e-01,6.569746732711791992e-01
7.070240378379821777e-02,-7.588295936584472656e-01,6.474396586418151855e-01
5.743691697716712952e-02,-7.535287737846374512e-01,6.549004912376403809e-01
5.313614755868911743e-02,-7.568374872207641602e-01,6.514390707015991211e-01
4.235168173909187317e-02,-7.624714374542236328e-01,6.456336975097656250e-01
6.477817893028259277e-02,-7.643845677375793457e-01,6.414976716041564941e-01
8.447803556919097900e-02,-7.907853722572326660e-01,6.062352657318115234e-01
9.373737871646881104e-02,-7.965241074562072754e-01,5.972955226898193359e-01
9.339608252048492432e-02,-7.895805239677429199e-01,6.064973473548889160e-01
8.314619958400726318e-02,-8.046602010726928711e-01,5.878842473030090332e-01
9.832894057035446167e-02,-8.025475144386291504e-01,5.884284377098083496e-01
1.083830669522285461e-01,-8.116161227226257324e-01,5.740483403205871582e-01
9.801767766475677490e-02,-8.152143955230712891e-01,5.708040595054626465e-01
1.020666211843490601e-01,-7.982767224311828613e-01,5.935788750648498535e-01
1.234768033027648926e-01,-8.004450201988220215e-01,5.865496397018432617e-01
1.517064571380615234e-01,-7.803689837455749512e-01,6.066371202468872070e-01
1.560286134481430054e-01,-7.628470063209533691e-01,6.274701356887817383e-01
1.478586345911026001e-01,-7.748435735702514648e-01,6.146173477172851562e-01
1.411783397197723389e-01,-7.685202956199645996e-01,6.240548491477966309e-01
1.441344618797302246e-01,-7.598576545715332031e-01,6.339091658592224121e-01
1.217786967754364014e-01,-7.465113997459411621e-01,6.541329026222229004e-01
9.230621159076690674e-02,-7.359775900840759277e-01,6.706829667091369629e-01
8.348510414361953735e-02,-7.414787411689758301e-01,6.657617092132568359e-01
9.833918511867523193e-02,-7.418293952941894531e-01,6.633382439613342285e-01
1.239666640758514404e-01,-7.380085587501525879e-01,6.633059382438659668e-01
1.402283459901809692e-01,-7.426933646202087402e-01,6.547837257385253906e-01
1.375566273927688599e-01,-7.265120744705200195e-01,6.732440590858459473e-01
1.465877592563629150e-01,-7.255869507789611816e-01,6.723353266716003418e-01
1.821017712354660034e-01,-7.099686264991760254e-01,6.802812814712524414e-01
1.838389933109283447e-01,-6.987742185592651367e-01,6.913152933120727539e-01
1.884207725524902344e-01,-7.100958228111267090e-01,6.784250140190124512e-01
1.574131846427917480e-01,-7.001456618309020996e-01,6.964311003684997559e-01
1.331310272216796875e-01,-6.949858665466308594e-01,7.065903544425964355e-01
9.443214535713195801e-02,-7.151574492454528809e-01,6.925543546676635742e-01
7.621563225984573364e-02,-7.113611102104187012e-01,6.986814737319946289e-01
7.222087681293487549e-02,-6.895706653594970703e-01,7.206079363822937012e-01
4.792115092277526855e-02,-7.054757475852966309e-01,7.071116566658020020e-01
3.643315285444259644e-02,-7.039695978164672852e-01,7.092945575714111328e-01
-9.638043120503425598e-03,-6.938933134078979492e-01,7.200128436088562012e-01
-1.667643710970878601e-02,-6.841912865638732910e-01,7.291114330291748047e-01
2.302125096321105957e-02,-6.878926753997802734e-01,7.254467010498046875e-01
-7.370926905423402786e-03,-7.123742103576660156e-01,7.017605900764465332e-01
-4.638458788394927979e-02,-7.167428135871887207e-01,6.957927346229553223e-01
-2.412072382867336273e-02,-7.294880747795104980e-01,6.835676431655883789e-01
-4.511685669422149658e-02,-6.951989531517028809e-01,7.173995971679687500e-01
-6.549969315528869629e-02,-6.930138468742370605e-01,7.179420590400695801e-01
-4.805469512939453125e-02,-7.275199294090270996e-01,6.844009160995483398e-01
-6.755577772855758667e-02,-7.265102267265319824e-01,6.838262081146240234e-01
-3.054785914719104767e-02,-7.471047043800354004e-01,6.640034317970275879e-01
-1.811344549059867859e-02,-7.128212451934814453e-01,7.011112570762634277e-01
-2.626942284405231476e-02,-7.009304761886596680e-01,7.127451300621032715e-01
2.500298991799354553e-02,-6.960922479629516602e-01,7.175163030624389648e-01
5.609610117971897125e-03,-6.916283965110778809e-01,7.222312092781066895e-01
-4.821466747671365738e-03,-7.116736769676208496e-01,7.024930715560913086e-01


==> figs/path_on_sphere/paths/prior0.csv <==
9.156373739242553711e-01,2.519577741622924805e-01,-3.132496476173400879e-01
9.189708828926086426e-01,2.467549294233322144e-01,-3.075780570507049561e-01
9.166253209114074707e-01,2.221869230270385742e-01,-3.323115110397338867e-01
9.100100398063659668e-01,2.354299724102020264e-01,-3.412542343139648438e-01
9.103714823722839355e-01,2.482638061046600342e-01,-3.310422003269195557e-01
9.130275249481201172e-01,2.539732754230499268e-01,-3.191840052604675293e-01
9.130964279174804688e-01,2.593039572238922119e-01,-3.146688640117645264e-01
9.252574443817138672e-01,2.494483441114425659e-01,-2.857871055603027344e-01
9.147666096687316895e-01,2.595776319503784180e-01,-3.095503747463226318e-01
9.155891537666320801e-01,2.498652487993240356e-01,-3.150615394115447998e-01
9.262381196022033691e-01,2.092003822326660156e-01,-3.135572373867034912e-01
9.253691434860229492e-01,1.922325640916824341e-01,-3.267086446285247803e-01
9.352860450744628906e-01,1.913475990295410156e-01,-2.977013587951660156e-01
9.484322667121887207e-01,1.870217919349670410e-01,-2.559279203414916992e-01
9.497134089469909668e-01,1.589943468570709229e-01,-2.697501778602600098e-01
9.520170688629150391e-01,1.577920913696289062e-01,-2.622309327125549316e-01
9.463366866111755371e-01,1.778730601072311401e-01,-2.698296904563903809e-01
9.309361577033996582e-01,1.916342079639434814e-01,-3.108604550361633301e-01
9.348047375679016113e-01,1.801675856113433838e-01,-3.060715794563293457e-01
9.231547713279724121e-01,1.945972293615341187e-01,-3.315376937389373779e-01
9.151642322540283203e-01,1.929509788751602173e-01,-3.538987636566162109e-01
9.144107699394226074e-01,2.010933011770248413e-01,-3.513039052486419678e-01
9.091812372207641602e-01,2.190808653831481934e-01,-3.541088998317718506e-01
9.137502908706665039e-01,1.689858436584472656e-01,-3.694648146629333496e-01
9.119896888732910156e-01,2.078405469655990601e-01,-3.536624014377593994e-01
9.265750646591186523e-01,1.737728416919708252e-01,-3.335590660572052002e-01
9.219256639480590820e-01,1.667649745941162109e-01,-3.496319055557250977e-01
9.179670810699462891e-01,1.841516941785812378e-01,-3.513184189796447754e-01
9.254196882247924805e-01,1.770038604736328125e-01,-3.350641429424285889e-01
9.177449941635131836e-01,1.841885298490524292e-01,-3.518788218498229980e-01
9.307028651237487793e-01,1.914665997028350830e-01,-3.116610050201416016e-01
9.172464609146118164e-01,1.915258169174194336e-01,-3.492515683174133301e-01
9.051491618156433105e-01,1.992004662752151489e-01,-3.755316734313964844e-01
9.214849472045898438e-01,1.687793731689453125e-01,-3.498268723487854004e-01
9.293765425682067871e-01,1.894513219594955444e-01,-3.168079257011413574e-01
9.375630617141723633e-01,1.700042188167572021e-01,-3.034366965293884277e-01
9.407312870025634766e-01,1.395472884178161621e-01,-3.091131448745727539e-01
9.533231854438781738e-01,1.044221669435501099e-01,-2.833205759525299072e-01
9.583755135536193848e-01,7.305923849344253540e-02,-2.760041952133178711e-01
9.533021450042724609e-01,6.773432344198226929e-02,-2.943243682384490967e-01
9.531521797180175781e-01,4.090335220098495483e-02,-2.997124195098876953e-01
9.508233666419982910e-01,6.944780796766281128e-02,-3.018470704555511475e-01
9.585472941398620605e-01,3.539250046014785767e-02,-2.827263772487640381e-01
9.529671072959899902e-01,2.142738550901412964e-02,-3.023150861263275146e-01
9.446423053741455078e-01,4.729730635881423950e-02,-3.246749937534332275e-01
9.375967383384704590e-01,2.423317730426788330e-02,-3.468791246414184570e-01
9.324169754981994629e-01,5.010452494025230408e-02,-3.578939735889434814e-01
9.301984906196594238e-01,7.586588710546493530e-02,-3.591310679912567139e-01
9.195899367332458496e-01,1.350414454936981201e-01,-3.689419925212860107e-01
9.160990715026855469e-01,1.390407085418701172e-01,-3.760721981525421143e-01
9.024732708930969238e-01,1.629263758659362793e-01,-3.987443745136260986e-01
9.100381731986999512e-01,1.675088703632354736e-01,-3.791720271110534668e-01
8.911057114601135254e-01,2.221163660287857056e-01,-3.957209289073944092e-01
8.835985660552978516e-01,2.642067372798919678e-01,-3.865858614444732666e-01
8.775597214698791504e-01,2.483795136213302612e-01,-4.101180434226989746e-01
8.643528223037719727e-01,2.743249535560607910e-01,-4.214738607406616211e-01
8.978270888328552246e-01,1.977108716964721680e-01,-3.934681117534637451e-01
8.905831575393676758e-01,2.105667591094970703e-01,-4.031420648097991943e-01
8.887180089950561523e-01,2.193292081356048584e-01,-4.025857150554656982e-01
8.931450843811035156e-01,2.077127099037170410e-01,-3.989329338073730469e-01
8.645693063735961914e-01,1.918591856956481934e-01,-4.644460082054138184e-01
8.738684654235839844e-01,1.977200508117675781e-01,-4.441405236721038818e-01
8.819836378097534180e-01,1.822099834680557251e-01,-4.346314072608947754e-01
8.854131698608398438e-01,1.717401742935180664e-01,-4.319130778312683105e-01
8.880545496940612793e-01,1.890697181224822998e-01,-4.190605878829956055e-01
9.130412936210632324e-01,1.739160567522048950e-01,-3.689292073249816895e-01
9.090954661369323730e-01,1.731797605752944946e-01,-3.788853883743286133e-01
9.075930714607238770e-01,1.457498371601104736e-01,-3.937406241893768311e-01
9.153817892074584961e-01,1.355009377002716064e-01,-3.790983259677886963e-01
9.223766922950744629e-01,1.318235248327255249e-01,-3.631027042865753174e-01
9.138161540031433105e-01,1.699294447898864746e-01,-3.688682019710540771e-01
9.280301928520202637e-01,1.521329879760742188e-01,-3.400222659111022949e-01
9.278498291969299316e-01,1.566292494535446167e-01,-3.384695649147033691e-01
9.294127821922302246e-01,1.763300895690917969e-01,-3.241901695728302002e-01
9.226050376892089844e-01,1.453715860843658447e-01,-3.573046922683715820e-01
9.235805869102478027e-01,1.451687067747116089e-01,-3.548583686351776123e-01
9.158986210823059082e-01,1.829951703548431396e-01,-3.572701513767242432e-01
9.262368679046630859e-01,1.613916754722595215e-01,-3.406427502632141113e-01
9.112476706504821777e-01,1.899852156639099121e-01,-3.654215037822723389e-01
8.945285677909851074e-01,2.278812527656555176e-01,-3.845625817775726318e-01
8.868135213851928711e-01,2.657001912593841553e-01,-3.781068027019500732e-01
9.043509364128112793e-01,2.368629425764083862e-01,-3.550281226634979248e-01
9.047537446022033691e-01,2.482715696096420288e-01,-3.460946679115295410e-01
9.189198017120361328e-01,2.318728417158126831e-01,-3.190940618515014648e-01
9.243726134300231934e-01,2.051889151334762573e-01,-3.216090798377990723e-01
9.149681925773620605e-01,2.269879877567291260e-01,-3.336303532123565674e-01
9.124390482902526855e-01,2.394572347402572632e-01,-3.318352699279785156e-01
9.177273511886596680e-01,2.623861134052276611e-01,-2.982103526592254639e-01
9.077590703964233398e-01,2.950790822505950928e-01,-2.981631457805633545e-01
9.338514804840087891e-01,2.476656436920166016e-01,-2.580361068248748779e-01
9.414511322975158691e-01,2.205960452556610107e-01,-2.549639642238616943e-01
9.435308575630187988e-01,1.911414563655853271e-01,-2.705809772014617920e-01
9.362608790397644043e-01,2.075968235731124878e-01,-2.834055721759796143e-01
9.360150694847106934e-01,2.045723944902420044e-01,-2.864010035991668701e-01
9.346606135368347168e-01,2.083235830068588257e-01,-2.881154417991638184e-01
9.302561283111572266e-01,2.632102370262145996e-01,-2.556241750717163086e-01
9.296765923500061035e-01,2.862756550312042236e-01,-2.318352758884429932e-01
9.216658473014831543e-01,3.034664988517761230e-01,-2.417437732219696045e-01
9.370000362396240234e-01,2.898022532463073730e-01,-1.950525492429733276e-01
9.256836175918579102e-01,3.282043337821960449e-01,-1.881264746189117432e-01
9.186441302299499512e-01,3.647418320178985596e-01,-1.518424898386001587e-01
9.152013659477233887e-01,3.676258623600006104e-01,-1.650984734296798706e-01
9.195399284362792969e-01,3.516954481601715088e-01,-1.753752827644348145e-01
9.075663685798645020e-01,3.881219327449798584e-01,-1.602636426687240601e-01
9.084728360176086426e-01,3.953488469123840332e-01,-1.355586051940917969e-01
8.854037523269653320e-01,4.446932375431060791e-01,-1.353071928024291992e-01
8.749514222145080566e-01,4.617868959903717041e-01,-1.456460505723953247e-01
8.708895444869995117e-01,4.663152992725372314e-01,-1.552461683750152588e-01
8.691424131393432617e-01,4.755873680114746094e-01,-1.356758475303649902e-01
8.748148083686828613e-01,4.697054326534271240e-01,-1.186411678791046143e-01
8.717882633209228516e-01,4.718871712684631348e-01,-1.315577626228332520e-01
8.755491375923156738e-01,4.675823748111724854e-01,-1.215736716985702515e-01
8.751882314682006836e-01,4.776293635368347168e-01,-7.691167294979095459e-02
8.710410594940185547e-01,4.858553111553192139e-01,-7.233089208602905273e-02
8.773782849311828613e-01,4.714820981025695801e-01,-8.894740045070648193e-02
8.815392851829528809e-01,4.613983929157257080e-01,-9.999797493219375610e-02
8.934713006019592285e-01,4.390843808650970459e-01,-9.441208094358444214e-02
9.034844040870666504e-01,4.190355539321899414e-01,-9.013786166906356812e-02
9.037734270095825195e-01,4.156021475791931152e-01,-1.023141741752624512e-01
9.065625667572021484e-01,4.155169725418090820e-01,-7.409311085939407349e-02
9.112043380737304688e-01,4.020457565784454346e-01,-8.980879187583923340e-02
9.049728512763977051e-01,4.075030982494354248e-01,-1.223313808441162109e-01
9.024117588996887207e-01,4.174281358718872070e-01,-1.068005710840225220e-01
8.971809744834899902e-01,4.345872104167938232e-01,-7.873874157667160034e-02
9.066788554191589355e-01,4.146822988986968994e-01,-7.727600634098052979e-02
9.135198593139648438e-01,3.945002853870391846e-01,-9.924973547458648682e-02
9.079395532608032227e-01,3.980099260807037354e-01,-1.312759965658187866e-01
9.047833681106567383e-01,4.185875952243804932e-01,-7.842800021171569824e-02
9.245135784149169922e-01,3.785284757614135742e-01,-4.461197927594184875e-02
9.011917710304260254e-01,4.333129823207855225e-01,-9.627327322959899902e-03
8.951231837272644043e-01,4.453700780868530273e-01,-1.998582109808921814e-02
8.853595852851867676e-01,4.627562463283538818e-01,-4.466086998581886292e-02
9.028499126434326172e-01,4.265450239181518555e-01,-5.404549837112426758e-02
9.004362225532531738e-01,4.304906129837036133e-01,-6.238640844821929932e-02
8.861998319625854492e-01,4.596293270587921143e-01,-5.822620913386344910e-02
8.967185616493225098e-01,4.317482113838195801e-01,-9.741063416004180908e-02
8.980929851531982422e-01,4.268251955509185791e-01,-1.060598045587539673e-01
9.140144586563110352e-01,3.925446569919586182e-01,-1.023999080061912537e-01
9.169273972511291504e-01,3.846026360988616943e-01,-1.064166277647018433e-01
9.210446476936340332e-01,3.720589578151702881e-01,-1.151019334793090820e-01
8.977089524269104004e-01,4.259484410285949707e-01,-1.126329526305198669e-01
9.134621620178222656e-01,3.907010853290557861e-01,-1.137506738305091858e-01
9.183776974678039551e-01,3.866292834281921387e-01,-8.426120877265930176e-02
9.077900052070617676e-01,4.124171137809753418e-01,-7.634888589382171631e-02
9.029079079627990723e-01,4.264292418956756592e-01,-5.399255082011222839e-02
9.198993444442749023e-01,3.913823962211608887e-01,-2.459377795457839966e-02
9.132031202316284180e-01,4.060947597026824951e-01,-3.386728465557098389e-02
9.086070060729980469e-01,4.165332615375518799e-01,-3.054743446409702301e-02
9.122074842453002930e-01,4.060757756233215332e-01,-5.458784103393554688e-02
9.252882003784179688e-01,3.788447082042694092e-01,-1.784048601984977722e-02
9.430507421493530273e-01,3.304384946823120117e-01,-3.828053176403045654e-02
9.453735947608947754e-01,3.219302296638488770e-01,-5.127651244401931763e-02
9.416193366050720215e-01,3.282949030399322510e-01,-7.466727495193481445e-02
9.443314671516418457e-01,3.175910413265228271e-01,-8.587127923965454102e-02
9.334924817085266113e-01,3.447417616844177246e-01,-9.871523082256317139e-02
9.309002161026000977e-01,3.551165163516998291e-01,-8.553835749626159668e-02
9.388515353202819824e-01,3.339949250221252441e-01,-8.369541168212890625e-02
9.335512518882751465e-01,3.495915532112121582e-01,-7.916709780693054199e-02
9.316688776016235352e-01,3.565048575401306152e-01,-6.997889280319213867e-02
9.222816824913024902e-01,3.777931928634643555e-01,-8.166000247001647949e-02
9.323360323905944824e-01,3.472329378128051758e-01,-1.008881777524948120e-01
9.428315758705139160e-01,3.229520320892333984e-01,-8.228137344121932983e-02
9.523481130599975586e-01,2.934166193008422852e-01,-8.330297470092773438e-02
9.479568600654602051e-01,3.015693724155426025e-01,-1.021433249115943909e-01
9.383424520492553711e-01,3.271751701831817627e-01,-1.116660386323928833e-01
9.454670548439025879e-01,2.916219532489776611e-01,-1.450795531272888184e-01
9.385082721710205078e-01,2.880486845970153809e-01,-1.903406083583831787e-01
9.329774975776672363e-01,3.059072196483612061e-01,-1.896656751632690430e-01
9.267597794532775879e-01,2.999360859394073486e-01,-2.261724174022674561e-01
9.297064542770385742e-01,2.892011106014251709e-01,-2.280523777008056641e-01
9.224135875701904297e-01,3.145068287849426270e-01,-2.241382151842117310e-01
9.191454052925109863e-01,3.136974275112152100e-01,-2.382538765668869019e-01
9.142996668815612793e-01,3.333991765975952148e-01,-2.300007343292236328e-01
9.130629301071166992e-01,3.291327357292175293e-01,-2.408046871423721313e-01
9.291625022888183594e-01,2.958455681800842285e-01,-2.216568291187286377e-01
9.430617690086364746e-01,2.780753076076507568e-01,-1.825045943260192871e-01
9.355858564376831055e-01,2.849332690238952637e-01,-2.085461169481277466e-01
9.323635697364807129e-01,2.906626164913177490e-01,-2.149715125560760498e-01
9.203717708587646484e-01,3.166927397251129150e-01,-2.293924540281295776e-01
9.128678441047668457e-01,3.331935405731201172e-01,-2.359102815389633179e-01
9.051416516304016113e-01,3.730701804161071777e-01,-2.038049995899200439e-01
9.106061458587646484e-01,3.576740622520446777e-01,-2.070382237434387207e-01
8.996469378471374512e-01,3.842342793941497803e-01,-2.073610872030258179e-01
8.953302502632141113e-01,3.843234181404113770e-01,-2.251186072826385498e-01
8.907827138900756836e-01,4.222359061241149902e-01,-1.679944992065429688e-01
8.865746259689331055e-01,4.318198859691619873e-01,-1.658802181482315063e-01
8.929821848869323730e-01,4.196736514568328857e-01,-1.626532375812530518e-01
8.966863751411437988e-01,4.149125218391418457e-01,-1.542735695838928223e-01
8.895699977874755859e-01,4.316735267639160156e-01,-1.494067609310150146e-01
8.926947712898254395e-01,4.092541635036468506e-01,-1.886960119009017944e-01
8.853179216384887695e-01,4.406612813472747803e-01,-1.484212577342987061e-01
8.732997775077819824e-01,4.596080482006072998e-01,-1.615765243768692017e-01
8.779948353767395020e-01,4.638320207595825195e-01,-1.182541400194168091e-01
8.715419173240661621e-01,4.756540358066558838e-01,-1.190252229571342468e-01
8.591276407241821289e-01,4.959190487861633301e-01,-1.263450235128402710e-01
8.539615869522094727e-01,4.988331794738769531e-01,-1.480344086885452271e-01
8.590053915977478027e-01,4.875094592571258545e-01,-1.563441157341003418e-01
8.535186648368835449e-01,4.919229149818420410e-01,-1.718051433563232422e-01
8.651813268661499023e-01,4.798597097396850586e-01,-1.455855369567871094e-01
8.782137036323547363e-01,4.678900539875030518e-01,-9.908944368362426758e-02


==> figs/path_on_sphere/paths/prior1.csv <==
-2.212594449520111084e-01,-7.394763827323913574e-02,9.724071621894836426e-01
-2.374291568994522095e-01,-6.898505240678787231e-02,9.689521193504333496e-01
-2.393079698085784912e-01,-7.357848435640335083e-02,9.681516289710998535e-01
-2.382360249757766724e-01,-8.152256906032562256e-02,9.677795767784118652e-01
-1.751782894134521484e-01,-1.223404109477996826e-01,9.769058227539062500e-01
-1.768291890621185303e-01,-1.199229359626770020e-01,9.769080877304077148e-01
-1.643562465906143188e-01,-1.207654774188995361e-01,9.789801836013793945e-01
-1.650741249322891235e-01,-1.000529676675796509e-01,9.811928868293762207e-01
-1.902169585227966309e-01,-9.433916956186294556e-02,9.771986007690429688e-01
-2.127839922904968262e-01,-6.868915259838104248e-02,9.746816158294677734e-01
-2.250746339559555054e-01,-6.795497238636016846e-02,9.719686508178710938e-01
-1.803583651781082153e-01,-5.039883032441139221e-02,9.823087453842163086e-01
-1.783359199762344360e-01,-9.836699068546295166e-02,9.790402650833129883e-01
-1.318381130695343018e-01,-1.015937998890876770e-01,9.860512018203735352e-01
-1.490201503038406372e-01,-8.698415756225585938e-02,9.850006699562072754e-01
-1.518288403749465942e-01,-9.887662529945373535e-02,9.834485054016113281e-01
-1.315506696701049805e-01,-8.246752619743347168e-02,9.878729581832885742e-01
-1.174154579639434814e-01,-4.216507077217102051e-04,9.930824637413024902e-01
-8.373962342739105225e-02,-2.144666761159896851e-02,9.962565302848815918e-01
-1.095733270049095154e-01,-2.525244839489459991e-02,9.936575889587402344e-01
-1.284566521644592285e-01,-3.315383195877075195e-02,9.911605119705200195e-01
-1.059186980128288269e-01,-5.051292479038238525e-02,9.930906891822814941e-01
-1.185857430100440979e-01,-8.982032537460327148e-02,9.888726472854614258e-01
-1.202297657728195190e-01,-9.677534550428390503e-02,9.880175590515136719e-01
-9.791328012943267822e-02,-1.248009651899337769e-01,9.873383641242980957e-01
-1.192978620529174805e-01,-9.239678829908370972e-02,9.885495305061340332e-01
-1.153485327959060669e-01,-9.485374391078948975e-02,9.887855052947998047e-01
-9.462985396385192871e-02,-1.340910941362380981e-01,9.864400625228881836e-01
-1.078193411231040955e-01,-1.123635172843933105e-01,9.877999424934387207e-01
-1.224430128931999207e-01,-1.334495544433593750e-01,9.834623336791992188e-01
-1.223006770014762878e-01,-1.482850909233093262e-01,9.813528060913085938e-01
-1.096399798989295959e-01,-1.274268627166748047e-01,9.857690930366516113e-01
-1.016156971454620361e-01,-9.092751145362854004e-02,9.906591773033142090e-01
-1.431697010993957520e-01,-9.903130680322647095e-02,9.847306609153747559e-01
-1.470256000757217407e-01,-6.748183071613311768e-02,9.868277311325073242e-01
-1.431046575307846069e-01,-7.079511135816574097e-02,9.871719479560852051e-01
-1.591941863298416138e-01,-8.861534297466278076e-02,9.832618832588195801e-01
-1.836256682872772217e-01,-1.243584603071212769e-01,9.750979542732238770e-01
-1.865484565496444702e-01,-1.965648978948593140e-01,9.625805616378784180e-01
-1.852266639471054077e-01,-2.037039101123809814e-01,9.613507986068725586e-01
-1.924843639135360718e-01,-1.634421497583389282e-01,9.675928950309753418e-01
-1.853095442056655884e-01,-1.114880889654159546e-01,9.763351678848266602e-01
-1.559031903743743896e-01,-1.360780894756317139e-01,9.783539175987243652e-01
-1.738724261522293091e-01,-1.171981543302536011e-01,9.777691364288330078e-01
-1.942224055528640747e-01,-1.271572709083557129e-01,9.726809263229370117e-01
-2.199291735887527466e-01,-1.172645613551139832e-01,9.684419035911560059e-01
-2.507819831371307373e-01,-1.363240778446197510e-01,9.583964347839355469e-01
-2.416685670614242554e-01,-1.836081594228744507e-01,9.528294205665588379e-01
-1.914366334676742554e-01,-2.200223356485366821e-01,9.565258622169494629e-01
-2.002301514148712158e-01,-2.437790930271148682e-01,9.489358067512512207e-01
-2.040910869836807251e-01,-2.636129558086395264e-01,9.427908062934875488e-01
-1.692106425762176514e-01,-2.930187880992889404e-01,9.410139918327331543e-01
-1.568223088979721069e-01,-3.041431307792663574e-01,9.396293759346008301e-01
-1.401738673448562622e-01,-3.224269151687622070e-01,9.361580014228820801e-01
-1.496263146400451660e-01,-3.245377540588378906e-01,9.339629411697387695e-01
-1.353302896022796631e-01,-2.973229587078094482e-01,9.451372027397155762e-01
-1.193779259920120239e-01,-3.056201934814453125e-01,9.446399807929992676e-01
-1.249855086207389832e-01,-3.022066652774810791e-01,9.450128078460693359e-01
-1.068277284502983093e-01,-3.038401901721954346e-01,9.467145204544067383e-01
-7.064665853977203369e-02,-3.067124485969543457e-01,9.491764307022094727e-01
-4.396396502852439880e-02,-2.758204638957977295e-01,9.602028727531433105e-01
-6.244265288114547729e-02,-2.716731429100036621e-01,9.603613018989562988e-01
-9.588754177093505859e-02,-2.502205967903137207e-01,9.634284973144531250e-01
-1.335984766483306885e-01,-2.762446403503417969e-01,9.517560005187988281e-01
-8.347725123167037964e-02,-3.128044307231903076e-01,9.461417198181152344e-01
-1.081412583589553833e-01,-3.225520551204681396e-01,9.403535723686218262e-01
-1.153255328536033630e-01,-2.895083725452423096e-01,9.502021074295043945e-01
-1.116550043225288391e-01,-2.918517887592315674e-01,9.499235749244689941e-01
-1.405379176139831543e-01,-2.763852179050445557e-01,9.507151842117309570e-01
-1.108371838927268982e-01,-2.544400990009307861e-01,9.607155919075012207e-01
-6.600394845008850098e-02,-2.710911929607391357e-01,9.602875113487243652e-01
-5.425160378217697144e-02,-2.788032293319702148e-01,9.588141441345214844e-01
-6.358708441257476807e-02,-2.713868319988250732e-01,9.603670239448547363e-01
-5.850733816623687744e-02,-2.782534956932067871e-01,9.587235450744628906e-01
-5.457754060626029968e-02,-2.647022306919097900e-01,9.627839922904968262e-01
-3.500591218471527100e-02,-2.694761157035827637e-01,9.623701572418212891e-01
-1.112703792750835419e-02,-2.857141494750976562e-01,9.582498669624328613e-01
3.727566450834274292e-02,-2.880817055702209473e-01,9.568796157836914062e-01
3.485576435923576355e-02,-2.882826626300811768e-01,9.569103121757507324e-01
3.435459360480308533e-02,-3.092109560966491699e-01,9.503723382949829102e-01
1.991061866283416748e-02,-3.224000334739685059e-01,9.463936686515808105e-01
4.937514662742614746e-03,-3.275768756866455078e-01,9.448111653327941895e-01
2.989400923252105713e-02,-3.364748060703277588e-01,9.412173628807067871e-01
2.870385721325874329e-02,-3.576757907867431641e-01,9.334040880203247070e-01
1.500522345304489136e-02,-3.679567575454711914e-01,9.297213554382324219e-01
2.444381080567836761e-02,-3.698586523532867432e-01,9.287659525871276855e-01
3.745483607053756714e-02,-3.807161450386047363e-01,9.239325523376464844e-01
8.077533915638923645e-03,-4.180345237255096436e-01,9.083946943283081055e-01
3.650628402829170227e-02,-4.172033369541168213e-01,9.080791473388671875e-01
1.924393698573112488e-02,-4.002364277839660645e-01,9.162093400955200195e-01
6.154409050941467285e-02,-4.064633548259735107e-01,9.115914106369018555e-01
6.110499799251556396e-02,-3.976152837276458740e-01,9.155147671699523926e-01
5.199263244867324829e-02,-3.787587285041809082e-01,9.240333437919616699e-01
3.975765407085418701e-02,-4.367687702178955078e-01,8.986942172050476074e-01
7.013681530952453613e-02,-4.367085695266723633e-01,8.968641757965087891e-01
7.974907010793685913e-02,-4.556049704551696777e-01,8.866019845008850098e-01
4.863307625055313110e-02,-4.564669132232666016e-01,8.884096741676330566e-01
3.017410635948181152e-02,-4.421458840370178223e-01,8.964349031448364258e-01
5.051390454173088074e-02,-4.632877707481384277e-01,8.847664594650268555e-01
4.274846613407135010e-02,-5.004994273185729980e-01,8.646801114082336426e-01
5.540166422724723816e-02,-4.929368495941162109e-01,8.682987689971923828e-01
4.861618950963020325e-02,-4.867334365844726562e-01,8.721960186958312988e-01
5.912885069847106934e-02,-4.718838930130004883e-01,8.796750307083129883e-01
7.592599838972091675e-02,-4.466463327407836914e-01,8.914825320243835449e-01
6.727696210145950317e-02,-4.555889666080474854e-01,8.876436352729797363e-01
6.807132065296173096e-02,-4.799697697162628174e-01,8.746393918991088867e-01
7.697625458240509033e-02,-4.205552339553833008e-01,9.039948582649230957e-01
9.484595060348510742e-02,-4.130962491035461426e-01,9.057342410087585449e-01
9.837254136800765991e-02,-3.866722285747528076e-01,9.169548153877258301e-01
1.333386301994323730e-01,-3.730733990669250488e-01,9.181697368621826172e-01
8.896467089653015137e-02,-3.942209780216217041e-01,9.146987199783325195e-01
5.209843441843986511e-02,-3.960233032703399658e-01,9.167605638504028320e-01
5.060068145394325256e-02,-3.616223931312561035e-01,9.309498071670532227e-01
1.344783045351505280e-02,-3.782764077186584473e-01,9.255943298339843750e-01
-5.411840975284576416e-03,-3.605856597423553467e-01,9.327096939086914062e-01
-1.047477126121520996e-02,-3.880606591701507568e-01,9.215735793113708496e-01
1.811033114790916443e-02,-3.918061852455139160e-01,9.198687672615051270e-01
8.971645496785640717e-03,-3.899105191230773926e-01,9.208083152770996094e-01
-9.680953808128833771e-03,-3.600437343120574951e-01,9.328844547271728516e-01
2.309807389974594116e-02,-3.817386329174041748e-01,9.239808917045593262e-01
1.783976517617702484e-02,-3.448684513568878174e-01,9.384807348251342773e-01
2.556263655424118042e-02,-3.597919046878814697e-01,9.326815605163574219e-01
5.177347734570503235e-02,-3.549398183822631836e-01,9.334536790847778320e-01
4.100872576236724854e-02,-3.526484370231628418e-01,9.348561167716979980e-01
9.789906442165374756e-03,-3.266176283359527588e-01,9.451051354408264160e-01
2.010511048138141632e-02,-3.277770578861236572e-01,9.445404410362243652e-01
-8.058033883571624756e-03,-3.088520765304565430e-01,9.510753154754638672e-01
-1.515748631209135056e-02,-3.238673210144042969e-01,9.459804296493530273e-01
-1.744063384830951691e-02,-3.419871330261230469e-01,9.395421147346496582e-01
-6.424421072006225586e-02,-3.664527237415313721e-01,9.282153844833374023e-01
-7.431122660636901855e-02,-3.758760690689086914e-01,9.236848950386047363e-01
-5.095853656530380249e-02,-3.303193747997283936e-01,9.424919486045837402e-01
-7.809419929981231689e-02,-3.257419764995574951e-01,9.422272443771362305e-01
-8.004864305257797241e-02,-3.084141016006469727e-01,9.478774666786193848e-01
-1.189481168985366821e-01,-3.067068159580230713e-01,9.443415999412536621e-01
-1.228278353810310364e-01,-3.406923413276672363e-01,9.321163296699523926e-01
-9.478399157524108887e-02,-3.446517586708068848e-01,9.339325428009033203e-01
-1.116328388452529907e-01,-3.206640183925628662e-01,9.405910968780517578e-01
-1.088257133960723877e-01,-2.858863770961761475e-01,9.520635008811950684e-01
-1.518614739179611206e-01,-2.794420123100280762e-01,9.480766057968139648e-01
-1.182734668254852295e-01,-2.752366960048675537e-01,9.540729522705078125e-01
-1.209704875946044922e-01,-3.025733232498168945e-01,9.454177021980285645e-01
-9.490212798118591309e-02,-2.464064359664916992e-01,9.645084738731384277e-01
-1.074290573596954346e-01,-2.515116631984710693e-01,9.618732333183288574e-01
-1.173858493566513062e-01,-2.359689474105834961e-01,9.646442532539367676e-01
-7.155516743659973145e-02,-2.177984714508056641e-01,9.733668565750122070e-01
-6.755759567022323608e-02,-1.896464079618453979e-01,9.795252084732055664e-01
-8.631920814514160156e-02,-1.934204846620559692e-01,9.773110151290893555e-01
-8.752197772264480591e-02,-2.033969014883041382e-01,9.751763939857482910e-01
-4.069380089640617371e-02,-2.286166250705718994e-01,9.726653099060058594e-01
-6.939936429262161255e-02,-1.866869181394577026e-01,9.799648523330688477e-01
-4.368326067924499512e-02,-1.795691549777984619e-01,9.827746748924255371e-01
-3.981324285268783569e-02,-1.799739152193069458e-01,9.828650355339050293e-01
-2.475564554333686829e-02,-1.745223999023437500e-01,9.843416213989257812e-01
-3.127954155206680298e-02,-1.652449816465377808e-01,9.857560396194458008e-01
-1.554422918707132339e-02,-1.537534445524215698e-01,9.879866242408752441e-01
-1.237041968852281570e-02,-1.990502625703811646e-01,9.799109101295471191e-01
-4.190548509359359741e-02,-1.956076025962829590e-01,9.797862172126770020e-01
-5.384520441293716431e-02,-1.924630552530288696e-01,9.798255562782287598e-01
-9.745359420776367188e-03,-2.245406806468963623e-01,9.744157195091247559e-01
-3.718523681163787842e-02,-1.953487396240234375e-01,9.800283908843994141e-01
-6.346872448921203613e-02,-2.166404277086257935e-01,9.741858839988708496e-01
-4.561908543109893799e-02,-1.880439966917037964e-01,9.811003208160400391e-01
-6.941316276788711548e-02,-2.111617028713226318e-01,9.749830961227416992e-01
-1.021554544568061829e-01,-1.927197873592376709e-01,9.759215116500854492e-01
-9.114299714565277100e-02,-1.802988350391387939e-01,9.793797731399536133e-01
-1.457154601812362671e-01,-2.028059810400009155e-01,9.683161377906799316e-01
-1.155860945582389832e-01,-2.107247412204742432e-01,9.706875681877136230e-01
-1.196150183677673340e-01,-2.216035872697830200e-01,9.677724838256835938e-01
-1.144164353609085083e-01,-2.304317653179168701e-01,9.663382172584533691e-01
-1.500680893659591675e-01,-2.293600291013717651e-01,9.617031812667846680e-01
-1.586544364690780640e-01,-2.403788715600967407e-01,9.576253294944763184e-01
-1.691441535949707031e-01,-2.767002880573272705e-01,9.459528326988220215e-01
-1.971827149391174316e-01,-2.657164037227630615e-01,9.436700940132141113e-01
-1.993417590856552124e-01,-2.641275227069854736e-01,9.436625242233276367e-01
-1.924340128898620605e-01,-2.668029963970184326e-01,9.443435668945312500e-01
-1.748414486646652222e-01,-2.844894230365753174e-01,9.426005482673645020e-01
-1.656295061111450195e-01,-2.699949145317077637e-01,9.485089182853698730e-01
-1.737819612026214600e-01,-2.747433781623840332e-01,9.456825256347656250e-01
-1.747880429029464722e-01,-3.126349449157714844e-01,9.336530566215515137e-01
-1.684384644031524658e-01,-2.782662212848663330e-01,9.456193447113037109e-01
-1.305044889450073242e-01,-2.929844856262207031e-01,9.471685290336608887e-01
-1.623760759830474854e-01,-2.631674408912658691e-01,9.509871006011962891e-01
-1.719530671834945679e-01,-2.714158594608306885e-01,9.469768404960632324e-01
-1.754110157489776611e-01,-2.613531351089477539e-01,9.491707086563110352e-01
-1.511526554822921753e-01,-2.762962579727172852e-01,9.491115808486938477e-01
-1.464198231697082520e-01,-2.495193630456924438e-01,9.572360515594482422e-01
-1.696257293224334717e-01,-2.266631424427032471e-01,9.590883851051330566e-01
-1.685561835765838623e-01,-2.668414711952209473e-01,9.488856792449951172e-01
-1.965024769306182861e-01,-2.644085586071014404e-01,9.441793560981750488e-01
-2.110099643468856812e-01,-2.688750326633453369e-01,9.397770166397094727e-01
-2.427108287811279297e-01,-2.836952209472656250e-01,9.276897907257080078e-01
-2.725416719913482666e-01,-2.941600680351257324e-01,9.160735607147216797e-01
-2.553611695766448975e-01,-2.838084399700164795e-01,9.242528080940246582e-01
-2.519578337669372559e-01,-2.753245532512664795e-01,9.277464151382446289e-01
-2.595680058002471924e-01,-2.603542506694793701e-01,9.299677014350891113e-01
-2.501174509525299072e-01,-2.642007768154144287e-01,9.314714074134826660e-01
-2.622517049312591553e-01,-2.823009788990020752e-01,9.227838516235351562e-01
-2.670772075653076172e-01,-2.626301348209381104e-01,9.271973967552185059e-01
-2.615111470222473145e-01,-2.938476204872131348e-01,9.193831086158752441e-01


==> figs/path_on_sphere/paths/prior2.csv <==
1.467995643615722656e-01,9.502502083778381348e-01,2.747256457805633545e-01
1.218034997582435608e-01,9.518824815750122070e-01,2.812176942825317383e-01
1.369418948888778687e-01,9.557501077651977539e-01,2.603618502616882324e-01
1.376824527978897095e-01,9.612416028976440430e-01,2.388676404953002930e-01
1.181118637323379517e-01,9.780575633049011230e-01,1.716175675392150879e-01
1.285236179828643799e-01,9.726633429527282715e-01,1.934096068143844604e-01
1.274867504835128784e-01,9.725032448768615723e-01,1.948949694633483887e-01
1.572900265455245972e-01,9.654758572578430176e-01,2.076432108879089355e-01
1.302351057529449463e-01,9.781301617622375488e-01,1.621718406677246094e-01
1.373788416385650635e-01,9.738237857818603516e-01,1.810903549194335938e-01
1.403363198041915894e-01,9.752734303474426270e-01,1.707249581813812256e-01
1.753653734922409058e-01,9.669578075408935547e-01,1.850380748510360718e-01
1.608976125717163086e-01,9.707552790641784668e-01,1.781729757785797119e-01
1.189105585217475891e-01,9.766329526901245117e-01,1.790188699960708618e-01
1.310155093669891357e-01,9.729181528091430664e-01,1.904328316450119019e-01
1.777528077363967896e-01,9.713924527168273926e-01,1.574806421995162964e-01
1.444642245769500732e-01,9.723264575004577637e-01,1.836051195859909058e-01
1.539440602064132690e-01,9.641875028610229492e-01,2.159702330827713013e-01
1.329473555088043213e-01,9.667581915855407715e-01,2.184102088212966919e-01
8.214227855205535889e-02,9.749453067779541016e-01,2.067211866378784180e-01
1.121785938739776611e-01,9.635854959487915039e-01,2.427309155464172363e-01
1.397777497768402100e-01,9.573546051979064941e-01,2.528513371944427490e-01
1.426005661487579346e-01,9.536103010177612305e-01,2.651261687278747559e-01
1.557111591100692749e-01,9.509400725364685059e-01,2.673320174217224121e-01
1.770957708358764648e-01,9.368429183959960938e-01,3.015989363193511963e-01
1.927004754543304443e-01,9.333384633064270020e-01,3.028949499130249023e-01
2.047387212514877319e-01,9.469138383865356445e-01,2.478622347116470337e-01
1.724744737148284912e-01,9.544034004211425781e-01,2.436516582965850830e-01
1.779631227254867554e-01,9.422858357429504395e-01,2.835947275161743164e-01
1.620157361030578613e-01,9.387663602828979492e-01,3.040857315063476562e-01
1.507259160280227661e-01,9.422389268875122070e-01,2.991102337837219238e-01
1.922631114721298218e-01,9.421362280845642090e-01,2.746155858039855957e-01
1.709177196025848389e-01,9.577896595001220703e-01,2.311394959688186646e-01
1.940592378377914429e-01,9.497864842414855957e-01,2.454506754875183105e-01
2.017395049333572388e-01,9.591262340545654297e-01,1.984373331069946289e-01
2.149020880460739136e-01,9.515805840492248535e-01,2.197973579168319702e-01
2.057441025972366333e-01,9.593858122825622559e-01,1.929963827133178711e-01
1.823832392692565918e-01,9.657558202743530273e-01,1.845304071903228760e-01
1.988908499479293823e-01,9.645630717277526855e-01,1.733779013156890869e-01
2.062904834747314453e-01,9.613286256790161133e-01,1.824579983949661255e-01
1.990624964237213135e-01,9.617035388946533203e-01,1.884138286113739014e-01
2.018381506204605103e-01,9.624635577201843262e-01,1.814514547586441040e-01
1.490998864173889160e-01,9.785457849502563477e-01,1.421858370304107666e-01
1.388027817010879517e-01,9.865805506706237793e-01,8.597724139690399170e-02
1.373573839664459229e-01,9.881008863449096680e-01,6.920287758111953735e-02
9.830369055271148682e-02,9.908382892608642578e-01,9.260268509387969971e-02
5.791555345058441162e-02,9.949524998664855957e-01,8.194348216056823730e-02
6.572183221578598022e-02,9.958946108818054199e-01,6.224061921238899231e-02
7.782179862260818481e-02,9.916849732398986816e-01,1.024885177612304688e-01
9.368414431810379028e-02,9.905411601066589355e-01,1.002532467246055603e-01
9.765604138374328613e-02,9.874709844589233398e-01,1.239501535892486572e-01
8.338623493909835815e-02,9.911972284317016602e-01,1.028298884630203247e-01
9.296322613954544067e-02,9.895213842391967773e-01,1.104740351438522339e-01
9.108655899763107300e-02,9.871680736541748047e-01,1.311553418636322021e-01
5.861978232860565186e-02,9.898823499679565430e-01,1.292130500078201294e-01
6.590990722179412842e-02,9.929111599922180176e-01,9.890807420015335083e-02
6.905588507652282715e-02,9.915370345115661621e-01,1.099319532513618469e-01
4.855646565556526184e-02,9.904263019561767578e-01,1.292185932397842407e-01
2.202241308987140656e-02,9.860646724700927734e-01,1.648968160152435303e-01
-3.890636935830116272e-02,9.811202287673950195e-01,1.894435882568359375e-01
-1.737244240939617157e-02,9.761804938316345215e-01,2.162623405456542969e-01
-3.219048306345939636e-02,9.794061779975891113e-01,1.993158757686614990e-01
-2.929845266044139862e-02,9.801804423332214355e-01,1.959272623062133789e-01
-3.557512164115905762e-02,9.784122705459594727e-01,2.035765796899795532e-01
-3.832671046257019043e-02,9.760499596595764160e-01,2.141428887844085693e-01
-3.046971932053565979e-02,9.760587811470031738e-01,2.153613865375518799e-01
-2.959613688290119171e-02,9.737372398376464844e-01,2.257422655820846558e-01
-3.587260097265243530e-02,9.709627032279968262e-01,2.365252226591110229e-01
-2.585214562714099884e-02,9.700844883918762207e-01,2.413865029811859131e-01
-3.593750670552253723e-02,9.587614536285400391e-01,2.819302380084991455e-01
-5.843452736735343933e-02,9.594254493713378906e-01,2.758402526378631592e-01
-5.666610598564147949e-02,9.644730687141418457e-01,2.580313384532928467e-01
-6.875211745500564575e-02,9.508845210075378418e-01,3.018133044242858887e-01
-6.341131776571273804e-02,9.564067721366882324e-01,2.850694954395294189e-01
-4.996581003069877625e-02,9.616770744323730469e-01,2.695926129817962646e-01
-3.920897841453552246e-02,9.616953730583190918e-01,2.713010311126708984e-01
-1.618640124797821045e-02,9.649295806884765625e-01,2.620085477828979492e-01
-2.114027552306652069e-02,9.671011567115783691e-01,2.535112202167510986e-01
-9.714392945170402527e-04,9.683609008789062500e-01,2.495509088039398193e-01
-1.250925008207559586e-02,9.503447413444519043e-01,3.109466433525085449e-01
-1.742065511643886566e-02,9.600741267204284668e-01,2.792015969753265381e-01
-1.289372239261865616e-02,9.641677737236022949e-01,2.649783492088317871e-01
-1.900414749979972839e-02,9.588953256607055664e-01,2.831215560436248779e-01
-2.116948366165161133e-02,9.611293077468872070e-01,2.752844095230102539e-01
-4.455659165978431702e-02,9.553213715553283691e-01,2.921899855136871338e-01
-4.703288525342941284e-02,9.594025611877441406e-01,2.780896425247192383e-01
-5.994789674878120422e-02,9.478579163551330566e-01,3.130029439926147461e-01
-7.268135249614715576e-02,9.529765248298645020e-01,2.941978573799133301e-01
-1.133326292037963867e-01,9.475262165069580078e-01,2.989129126071929932e-01
-1.137783601880073547e-01,9.532811045646667480e-01,2.798370122909545898e-01
-1.250767707824707031e-01,9.555695056915283203e-01,2.669118642807006836e-01
-1.147196814417839050e-01,9.623895883560180664e-01,2.462620437145233154e-01
-1.249339804053306580e-01,9.570362567901611328e-01,2.616722285747528076e-01
-1.460545659065246582e-01,9.559117555618286133e-01,2.547550797462463379e-01
-1.668947488069534302e-01,9.496142268180847168e-01,2.652890682220458984e-01
-1.837839186191558838e-01,9.594054818153381348e-01,2.139248847961425781e-01
-1.770664751529693604e-01,9.681066870689392090e-01,1.772460937500000000e-01
-1.427860856056213379e-01,9.847638010978698730e-01,9.925582259893417358e-02
-1.109603047370910645e-01,9.899617433547973633e-01,8.753759413957595825e-02
-8.819407224655151367e-02,9.903175234794616699e-01,1.072025373578071594e-01
-7.304143905639648438e-02,9.912192225456237793e-01,1.102205887436866760e-01
-8.922553062438964844e-02,9.870302081108093262e-01,1.334518790245056152e-01
-4.150732234120368958e-02,9.917713999748229980e-01,1.211028620600700378e-01
-3.806509077548980713e-02,9.942853450775146484e-01,9.973418712615966797e-02
-4.198526591062545776e-02,9.931311607360839844e-01,1.092105433344841003e-01
-1.609758473932743073e-02,9.979622960090637207e-01,6.173639744520187378e-02
-4.180969297885894775e-02,9.970769882202148438e-01,6.394214183092117310e-02
-3.654216229915618896e-02,9.945150613784790039e-01,9.799753129482269287e-02
-2.524350211024284363e-02,9.953743815422058105e-01,9.269195050001144409e-02
-2.669303305447101593e-02,9.975622296333312988e-01,6.446919590234756470e-02
-5.881311744451522827e-02,9.944664835929870605e-01,8.704395592212677002e-02
-8.932862430810928345e-02,9.931600689888000488e-01,7.518479973077774048e-02
-1.222809627652168274e-01,9.864659309387207031e-01,1.092321425676345825e-01
-1.222162991762161255e-01,9.891512393951416016e-01,8.150108158588409424e-02
-1.403627693653106689e-01,9.851340055465698242e-01,9.903927892446517944e-02
-1.260355114936828613e-01,9.844987392425537109e-01,1.219709515571594238e-01
-1.232533454895019531e-01,9.832007884979248047e-01,1.346268951892852783e-01
-9.647219628095626831e-02,9.850333929061889648e-01,1.428354680538177490e-01
-8.943133056163787842e-02,9.861649274826049805e-01,1.395721435546875000e-01
-8.943421393632888794e-02,9.818180799484252930e-01,1.674345433712005615e-01
-1.015400215983390808e-01,9.819061756134033203e-01,1.598418354988098145e-01
-9.702266752719879150e-02,9.798545837402343750e-01,1.745597869157791138e-01
-1.201984658837318420e-01,9.759688973426818848e-01,1.817596554756164551e-01
-1.109392791986465454e-01,9.769948720932006836e-01,1.821349561214447021e-01
-1.187166646122932434e-01,9.819465279579162598e-01,1.472651213407516479e-01
-1.122736036777496338e-01,9.836882352828979492e-01,1.405410468578338623e-01
-1.390413194894790649e-01,9.798386693000793457e-01,1.434686779975891113e-01
-1.683512777090072632e-01,9.730283021926879883e-01,1.577126085758209229e-01
-1.710987687110900879e-01,9.705049991607666016e-01,1.698375195264816284e-01
-2.100270241498947144e-01,9.695718288421630859e-01,1.257725656032562256e-01
-2.136308252811431885e-01,9.671963453292846680e-01,1.374507546424865723e-01
-2.213460355997085571e-01,9.700023531913757324e-01,1.005037054419517517e-01
-2.114239782094955444e-01,9.691728353500366211e-01,1.265048831701278687e-01
-2.228238135576248169e-01,9.691131114959716797e-01,1.056824550032615662e-01
-2.257819622755050659e-01,9.706264138221740723e-01,8.310398459434509277e-02
-2.254371047019958496e-01,9.720077514648437500e-01,6.616887450218200684e-02
-2.233515679836273193e-01,9.739056229591369629e-01,4.026421904563903809e-02
-2.491539865732192993e-01,9.648261070251464844e-01,8.385773003101348877e-02
-2.440969347953796387e-01,9.673384428024291992e-01,6.835395097732543945e-02
-2.515669167041778564e-01,9.634140133857727051e-01,9.244851022958755493e-02
-2.475971579551696777e-01,9.666817784309387207e-01,6.497080624103546143e-02
-2.148418426513671875e-01,9.673731923103332520e-01,1.342804133892059326e-01
-1.933101862668991089e-01,9.679222106933593750e-01,1.604898720979690552e-01
-2.299339324235916138e-01,9.577914476394653320e-01,1.725260615348815918e-01
-2.367956787347793579e-01,9.522773027420043945e-01,1.926007568836212158e-01
-2.250501960515975952e-01,9.620358347892761230e-01,1.543982923030853271e-01
-2.321527302265167236e-01,9.553864598274230957e-01,1.825957596302032471e-01
-2.298168540000915527e-01,9.575743675231933594e-01,1.738819628953933716e-01
-1.817347407341003418e-01,9.684366583824157715e-01,1.705939769744873047e-01
-2.018126398324966431e-01,9.630244374275207520e-01,1.784800440073013306e-01
-2.085690051317214966e-01,9.642321467399597168e-01,1.635690331459045410e-01
-2.098152488470077515e-01,9.610123634338378906e-01,1.800896972417831421e-01
-2.067414671182632446e-01,9.645124673843383789e-01,1.642350256443023682e-01
-2.249739170074462891e-01,9.587102532386779785e-01,1.739567220211029053e-01
-2.046917676925659180e-01,9.677437543869018555e-01,1.468772590160369873e-01
-2.066134065389633179e-01,9.689801335334777832e-01,1.356021165847778320e-01
-2.301182448863983154e-01,9.674383997917175293e-01,1.053947359323501587e-01
-2.358959615230560303e-01,9.632092714309692383e-01,1.287652254104614258e-01
-2.567971944808959961e-01,9.584559798240661621e-01,1.241643652319908142e-01
-2.638744711875915527e-01,9.589434266090393066e-01,1.039099693298339844e-01
-2.771627008914947510e-01,9.555026888847351074e-01,1.009696722030639648e-01
-2.893809080123901367e-01,9.526751637458801270e-01,9.310356527566909790e-02
-2.878222465515136719e-01,9.531624913215637207e-01,9.294690191745758057e-02
-3.066696524620056152e-01,9.493215084075927734e-01,6.886167824268341064e-02
-2.662171721458435059e-01,9.622301459312438965e-01,5.692965164780616760e-02
-2.604362070560455322e-01,9.621549248695373535e-01,8.018986135721206665e-02
-2.558407485485076904e-01,9.617736339569091797e-01,9.765481948852539062e-02
-2.651846408843994141e-01,9.589142799377441406e-01,1.007969453930854797e-01
-2.868638038635253906e-01,9.552581310272216797e-01,7.204557210206985474e-02
-2.779001593589782715e-01,9.598059058189392090e-01,3.928947448730468750e-02
-2.932924330234527588e-01,9.546400904655456543e-01,5.139445886015892029e-02
-2.960507571697235107e-01,9.536233544349670410e-01,5.436855554580688477e-02
-2.673106193542480469e-01,9.602428674697875977e-01,8.048673719167709351e-02
-2.714546024799346924e-01,9.601710438728332520e-01,6.620752811431884766e-02
-2.913951277732849121e-01,9.552227854728698730e-01,5.135931074619293213e-02
-2.934142649173736572e-01,9.541708827018737793e-01,5.886828526854515076e-02
-2.670814692974090576e-01,9.610163569450378418e-01,7.151623815298080444e-02
-2.511326074600219727e-01,9.666893482208251953e-01,4.943263530731201172e-02
-2.386432588100433350e-01,9.700652360916137695e-01,4.497071355581283569e-02
-2.625119388103485107e-01,9.624721407890319824e-01,6.880690902471542358e-02
-2.381045222282409668e-01,9.684676527976989746e-01,7.332292199134826660e-02
-2.690639495849609375e-01,9.618624448776245117e-01,4.924248158931732178e-02
-2.111861556768417358e-01,9.727358222007751465e-01,9.583851695060729980e-02
-1.711008697748184204e-01,9.788994789123535156e-01,1.117133647203445435e-01
-2.058741152286529541e-01,9.740352034568786621e-01,9.418466687202453613e-02
-1.857701987028121948e-01,9.808179140090942383e-01,5.903417244553565979e-02
-1.890375912189483643e-01,9.772896170616149902e-01,9.575592726469039917e-02
-1.687971800565719604e-01,9.855660200119018555e-01,1.290449500083923340e-02
-1.542265564203262329e-01,9.880189299583435059e-01,-5.673454143106937408e-03
-1.215109378099441528e-01,9.925886988639831543e-01,1.475832425057888031e-03
-9.911023825407028198e-02,9.950595498085021973e-01,5.752195604145526886e-03
-1.136673241853713989e-01,9.933191537857055664e-01,1.990734413266181946e-02
-1.214402019977569580e-01,9.925949573516845703e-01,2.627950161695480347e-03
-1.003214120864868164e-01,9.947385191917419434e-01,2.074270509183406830e-02
-1.199364513158798218e-01,9.921012520790100098e-01,3.673841059207916260e-02
-1.048290655016899109e-01,9.941015839576721191e-01,2.779074385762214661e-02
-8.754426985979080200e-02,9.933209419250488281e-01,7.515913993120193481e-02
-1.180230230093002319e-01,9.897070527076721191e-01,8.093204349279403687e-02
-1.173502728343009949e-01,9.882848858833312988e-01,9.757788479328155518e-02
-1.208034604787826538e-01,9.868256449699401855e-01,1.076158434152603149e-01


==> figs/path_on_sphere/paths/prior4.csv <==
8.421656675636768341e-03,6.355906724929809570e-01,-7.719802260398864746e-01
-7.833946496248245239e-03,6.421211957931518555e-01,-7.665631175041198730e-01
-1.425687968730926514e-02,6.410984396934509277e-01,-7.673262953758239746e-01
-7.518445700407028198e-02,6.220189332962036133e-01,-7.793843150138854980e-01
-7.179059088230133057e-02,6.405541896820068359e-01,-7.645499706268310547e-01
-4.996931925415992737e-02,6.272051930427551270e-01,-7.772496342658996582e-01
-1.557343266904354095e-02,6.390141248703002930e-01,-7.690374851226806641e-01
-1.488288678228855133e-02,6.259039044380187988e-01,-7.797583937644958496e-01
-2.352802082896232605e-02,6.517630219459533691e-01,-7.580578327178955078e-01
-1.338079757988452911e-02,6.384302377700805664e-01,-7.695635557174682617e-01
-2.308270707726478577e-02,6.311074495315551758e-01,-7.753520607948303223e-01
9.247744455933570862e-04,6.176685690879821777e-01,-7.864381074905395508e-01
-1.168470364063978195e-02,5.956094264984130859e-01,-8.031893372535705566e-01
3.147085756063461304e-02,6.035538911819458008e-01,-7.967008948326110840e-01
1.023418828845024109e-02,5.998006463050842285e-01,-8.000839948654174805e-01
-2.026461064815521240e-02,5.791687965393066406e-01,-8.149556517601013184e-01
-3.182481601834297180e-02,5.844197869300842285e-01,-8.108270168304443359e-01
-3.286245465278625488e-02,5.981295704841613770e-01,-8.007251620292663574e-01
-5.442144721746444702e-02,6.037957668304443359e-01,-7.952790260314941406e-01
-6.793126463890075684e-02,6.249953508377075195e-01,-7.776669263839721680e-01
-6.283627450466156006e-02,6.204226613044738770e-01,-7.817461490631103516e-01
-1.619665138423442841e-02,6.223899126052856445e-01,-7.825396060943603516e-01
-1.663810014724731445e-02,6.097118258476257324e-01,-7.924484014511108398e-01
-2.197139896452426910e-02,6.284919381141662598e-01,-7.775056362152099609e-01
-1.876622252166271210e-02,6.604349613189697266e-01,-7.506486177444458008e-01
-1.928515546023845673e-02,6.682222485542297363e-01,-7.437115907669067383e-01
-1.205505803227424622e-03,6.380615830421447754e-01,-7.699843049049377441e-01
2.689336426556110382e-03,6.463080644607543945e-01,-7.630717158317565918e-01
2.543934993445873260e-02,6.400398612022399902e-01,-7.679203152656555176e-01
2.044074237346649170e-02,6.375287771224975586e-01,-7.701551914215087891e-01
1.280071772634983063e-02,6.650549769401550293e-01,-7.466844916343688965e-01
6.090373545885086060e-02,6.598231792449951172e-01,-7.489484548568725586e-01
7.095164805650711060e-02,6.695619821548461914e-01,-7.393593788146972656e-01
6.372839212417602539e-02,6.680508255958557129e-01,-7.413815259933471680e-01
4.472016170620918274e-02,6.809339523315429688e-01,-7.309779524803161621e-01
3.843726962804794312e-02,7.114908695220947266e-01,-7.016430497169494629e-01
2.581584826111793518e-02,6.738026142120361328e-01,-7.384600043296813965e-01
2.882923372089862823e-02,6.804735064506530762e-01,-7.322050929069519043e-01
6.823565065860748291e-02,7.068270444869995117e-01,-7.040873765945434570e-01
8.195951581001281738e-02,7.025709152221679688e-01,-7.068778872489929199e-01
8.134946972131729126e-02,6.822594404220581055e-01,-7.265699505805969238e-01
3.920554369688034058e-02,6.721046566963195801e-01,-7.394171953201293945e-01
2.676430158317089081e-02,6.647517681121826172e-01,-7.465844750404357910e-01
3.884495794773101807e-02,6.791746616363525391e-01,-7.329477667808532715e-01
5.854681879281997681e-02,6.998261213302612305e-01,-7.119095921516418457e-01
5.824653059244155884e-02,7.175700068473815918e-01,-6.940462589263916016e-01
7.278839498758316040e-02,7.142357230186462402e-01,-6.961097121238708496e-01
8.575324714183807373e-02,6.951889991760253906e-01,-7.136933803558349609e-01
9.540516883134841919e-02,6.889642477035522461e-01,-7.184884548187255859e-01
7.658843696117401123e-02,6.879198551177978516e-01,-7.217339873313903809e-01
6.647235900163650513e-02,7.219340801239013672e-01,-6.887613534927368164e-01
4.440692812204360962e-02,7.156165838241577148e-01,-6.970800161361694336e-01
3.644308447837829590e-02,7.103887200355529785e-01,-7.028650641441345215e-01
5.184314027428627014e-02,7.039044499397277832e-01,-7.083998322486877441e-01
4.010333865880966187e-02,7.123703956604003906e-01,-7.006566524505615234e-01
3.916319459676742554e-02,7.290467619895935059e-01,-6.833422780036926270e-01
1.599846221506595612e-02,7.306639552116394043e-01,-6.825495362281799316e-01
3.870565816760063171e-02,7.200969457626342773e-01,-6.927928328514099121e-01
2.424662373960018158e-02,7.096825242042541504e-01,-7.041039466857910156e-01
-2.353047579526901245e-02,7.350333929061889648e-01,-6.776221394538879395e-01
-7.299992255866527557e-03,7.403554916381835938e-01,-6.721755862236022949e-01
-2.417298033833503723e-03,7.290084958076477051e-01,-6.845000386238098145e-01
-3.001103177666664124e-02,7.104300856590270996e-01,-7.031272649765014648e-01
-2.596918866038322449e-02,7.219668030738830566e-01,-6.914398074150085449e-01
-4.451627284288406372e-02,7.298824787139892578e-01,-6.821212172508239746e-01
-1.301305647939443588e-02,7.236223816871643066e-01,-6.900730729103088379e-01
4.771812818944454193e-03,6.774520874023437500e-01,-7.355511188507080078e-01
2.482992410659790039e-02,6.626955866813659668e-01,-7.484768629074096680e-01
7.952028885483741760e-03,6.660325527191162109e-01,-7.458800077438354492e-01
2.388746291399002075e-02,6.400352120399475098e-01,-7.679739594459533691e-01
4.133326560258865356e-02,6.239731311798095703e-01,-7.803516983985900879e-01
4.514279961585998535e-02,6.151121258735656738e-01,-7.871460318565368652e-01
8.543781936168670654e-03,6.036418080329895020e-01,-7.972096800804138184e-01
7.033308967947959900e-03,5.976960062980651855e-01,-8.016918301582336426e-01
1.293566450476646423e-02,6.002256870269775391e-01,-7.997260093688964844e-01
5.500072613358497620e-03,5.823549628257751465e-01,-8.129158616065979004e-01
-3.725431161001324654e-04,5.930013060569763184e-01,-8.052012324333190918e-01
-2.422312833368778229e-02,5.954682826995849609e-01,-8.030133843421936035e-01
-3.257415071129798889e-02,5.954062938690185547e-01,-8.027639985084533691e-01
-3.553801029920578003e-02,6.141874790191650391e-01,-7.883593440055847168e-01
-2.789977937936782837e-02,6.470853090286254883e-01,-7.619067430496215820e-01
-5.639871954917907715e-02,6.748241782188415527e-01,-7.358199954032897949e-01
-5.375213548541069031e-02,6.642321348190307617e-01,-7.455909848213195801e-01
-9.379997104406356812e-02,6.632964611053466797e-01,-7.424545884132385254e-01
-5.830044671893119812e-02,6.794632077217102051e-01,-7.313892245292663574e-01
-5.666828900575637817e-02,6.935580968856811523e-01,-7.181679606437683105e-01
-3.796685487031936646e-02,6.808801293373107910e-01,-7.314096689224243164e-01
-3.485677391290664673e-02,6.730212569236755371e-01,-7.388008832931518555e-01
-5.756679177284240723e-02,6.646820902824401855e-01,-7.449047565460205078e-01
-7.325364649295806885e-02,6.578944325447082520e-01,-7.495385408401489258e-01
-1.203660741448402405e-01,6.855438947677612305e-01,-7.180116176605224609e-01
-8.107269555330276489e-02,7.055141925811767578e-01,-7.040426135063171387e-01
-9.196782857179641724e-02,7.235534191131591797e-01,-6.841136217117309570e-01
-1.076946333050727844e-01,7.175114154815673828e-01,-6.881702542304992676e-01
-1.356965452432632446e-01,7.032914161682128906e-01,-6.978300213813781738e-01
-1.057300716638565063e-01,7.323676347732543945e-01,-6.726499199867248535e-01
-1.080871447920799255e-01,7.359901666641235352e-01,-6.683074235916137695e-01
-8.639645576477050781e-02,7.561622858047485352e-01,-6.486551165580749512e-01
-6.005600839853286743e-02,7.661153674125671387e-01,-6.398903727531433105e-01
-5.272233486175537109e-02,7.612380385398864746e-01,-6.463251709938049316e-01
-6.710466742515563965e-02,7.726028561592102051e-01,-6.313326954841613770e-01
-3.249427303671836853e-02,7.787052989006042480e-01,-6.265472173690795898e-01
-4.597142338752746582e-02,7.782796621322631836e-01,-6.262322068214416504e-01
-8.157907426357269287e-02,7.656732797622680664e-01,-6.380350589752197266e-01
-8.436834067106246948e-02,7.772539854049682617e-01,-6.235043406486511230e-01
-7.402815669775009155e-02,7.696115374565124512e-01,-6.342059969902038574e-01
-1.044649034738540649e-01,7.554845809936523438e-01,-6.467840075492858887e-01
-1.204442679882049561e-01,7.571393251419067383e-01,-6.420534849166870117e-01
-1.496447771787643433e-01,7.777329087257385254e-01,-6.105222105979919434e-01
-1.843959391117095947e-01,7.862282991409301758e-01,-5.897818207740783691e-01
-2.014189064502716064e-01,7.717618346214294434e-01,-6.031695008277893066e-01
-1.819409132003784180e-01,7.823782563209533691e-01,-5.956350564956665039e-01
-1.758736521005630493e-01,7.689076662063598633e-01,-6.146940588951110840e-01
-1.527563035488128662e-01,7.629165053367614746e-01,-6.281904578208923340e-01
-1.315885037183761597e-01,7.463107705116271973e-01,-6.524599790573120117e-01
-1.736431121826171875e-01,7.095470428466796875e-01,-6.829277873039245605e-01
-1.411265730857849121e-01,7.048385143280029297e-01,-6.951872706413269043e-01
-1.799288690090179443e-01,6.714051365852355957e-01,-7.189159393310546875e-01
-1.722301393747329712e-01,7.073992490768432617e-01,-6.855089068412780762e-01
-1.818764805793762207e-01,7.028385400772094727e-01,-6.877051591873168945e-01
-1.877820193767547607e-01,6.976491808891296387e-01,-6.913921833038330078e-01
-1.980921328067779541e-01,6.805425882339477539e-01,-7.054225206375122070e-01
-1.777437329292297363e-01,6.696996092796325684e-01,-7.210473418235778809e-01
-1.567712426185607910e-01,6.670658588409423828e-01,-7.283169627189636230e-01
-1.609092354774475098e-01,6.579129695892333984e-01,-7.357026934623718262e-01
-1.699870824813842773e-01,6.632793545722961426e-01,-7.288103699684143066e-01
-2.033861428499221802e-01,6.723134517669677734e-01,-7.117783427238464355e-01
-1.616881191730499268e-01,6.830757856369018555e-01,-7.122248411178588867e-01
-2.043970078229904175e-01,6.778600215911865234e-01,-7.062064409255981445e-01
-2.190077006816864014e-01,6.474831700325012207e-01,-7.299321293830871582e-01
-2.395494431257247925e-01,6.599935293197631836e-01,-7.120563983917236328e-01
-2.637656629085540771e-01,6.973409056663513184e-01,-6.664405465126037598e-01
-2.839807569980621338e-01,7.199228405952453613e-01,-6.332975625991821289e-01
-2.568636834621429443e-01,7.409437298774719238e-01,-6.205024719238281250e-01
-2.788282334804534912e-01,7.544317245483398438e-01,-5.942116975784301758e-01
-2.884950041770935059e-01,7.763135433197021484e-01,-5.604532361030578613e-01
-2.903166413307189941e-01,7.448012232780456543e-01,-6.008222103118896484e-01
-2.765235304832458496e-01,7.512860894203186035e-01,-5.992527008056640625e-01
-2.990615963935852051e-01,7.496127486228942871e-01,-5.904597640037536621e-01
-2.705561518669128418e-01,7.522504925727844238e-01,-6.007648110389709473e-01
-2.125571668148040771e-01,7.600955963134765625e-01,-6.140634417533874512e-01
-2.107134014368057251e-01,7.634014487266540527e-01,-6.105880737304687500e-01
-2.316747307777404785e-01,7.561931014060974121e-01,-6.119627952575683594e-01
-2.138527631759643555e-01,7.286863327026367188e-01,-6.506019830703735352e-01
-2.053562998771667480e-01,6.814438700675964355e-01,-7.024689912796020508e-01
-1.847721338272094727e-01,6.966712474822998047e-01,-6.931868791580200195e-01
-1.842397302389144897e-01,6.803812980651855469e-01,-7.093212604522705078e-01
-1.740665584802627563e-01,6.626939773559570312e-01,-7.283797860145568848e-01
-1.765087097883224487e-01,6.826825141906738281e-01,-7.090760469436645508e-01
-1.399702876806259155e-01,6.663822531700134277e-01,-7.323541045188903809e-01
-1.688710153102874756e-01,6.449880599975585938e-01,-7.453003525733947754e-01
-1.193595007061958313e-01,6.872341632843017578e-01,-7.165626883506774902e-01
-1.199827715754508972e-01,7.075587511062622070e-01,-6.963937878608703613e-01
-1.395814716815948486e-01,6.949917674064636230e-01,-7.053388953208923340e-01
-1.329129487276077271e-01,7.335254549980163574e-01,-6.665388345718383789e-01
-1.292520761489868164e-01,7.574176788330078125e-01,-6.400092840194702148e-01
-1.441705226898193359e-01,7.576658129692077637e-01,-6.365193724632263184e-01
-1.442395597696304321e-01,7.263240218162536621e-01,-6.720475554466247559e-01
-1.568994075059890747e-01,7.393187880516052246e-01,-6.548205018043518066e-01
-1.756627112627029419e-01,7.657529115676879883e-01,-6.186798214912414551e-01
-2.243311852216720581e-01,7.689897418022155762e-01,-5.986067056655883789e-01
-2.242564558982849121e-01,7.795990109443664551e-01,-5.847513675689697266e-01
-2.722893059253692627e-01,7.748968005180358887e-01,-5.704325437545776367e-01
-2.728231549263000488e-01,7.815916538238525391e-01,-5.609650611877441406e-01
-2.805055081844329834e-01,7.636978626251220703e-01,-5.814482569694519043e-01
-2.827575504779815674e-01,7.455472946166992188e-01,-6.034957766532897949e-01
-3.070823252201080322e-01,7.516231536865234375e-01,-5.837488770484924316e-01
-3.104488253593444824e-01,7.335838675498962402e-01,-6.045460104942321777e-01
-3.678204715251922607e-01,7.102359533309936523e-01,-6.002272367477416992e-01
-3.415355086326599121e-01,7.247749567031860352e-01,-5.983765721321105957e-01
-3.062558472156524658e-01,7.396259903907775879e-01,-5.992999672889709473e-01
-2.914543747901916504e-01,7.315693497657775879e-01,-6.163280606269836426e-01
-2.896288633346557617e-01,7.484897971153259277e-01,-5.965549349784851074e-01
-2.866156399250030518e-01,7.662997245788574219e-01,-5.750094652175903320e-01
-3.020828664302825928e-01,7.725719213485717773e-01,-5.584605336189270020e-01
-2.922862172126770020e-01,7.834942340850830078e-01,-5.483659505844116211e-01
-2.810805439949035645e-01,7.972648143768310547e-01,-5.341931581497192383e-01
-2.767258882522583008e-01,7.925832271575927734e-01,-5.433547496795654297e-01
-3.006058633327484131e-01,7.940964102745056152e-01,-5.282488465309143066e-01
-2.781026065349578857e-01,8.100946545600891113e-01,-5.161448121070861816e-01
-2.928993105888366699e-01,8.142343163490295410e-01,-5.012308359146118164e-01
-2.832425832748413086e-01,8.126146793365478516e-01,-5.093436241149902344e-01
-2.622784376144409180e-01,8.122715950012207031e-01,-5.209844708442687988e-01
-3.032682836055755615e-01,7.914795875549316406e-01,-5.306488871574401855e-01
-3.169883787631988525e-01,8.029434680938720703e-01,-5.047771930694580078e-01
-2.919859290122985840e-01,7.989237308502197266e-01,-5.257993340492248535e-01
-2.477949410676956177e-01,7.960941195487976074e-01,-5.521155595779418945e-01
-2.395153641700744629e-01,8.160837292671203613e-01,-5.259652733802795410e-01
-2.662606537342071533e-01,8.003596663475036621e-01,-5.371493697166442871e-01
-2.826119065284729004e-01,8.114616870880126953e-01,-5.115273594856262207e-01
-3.234360516071319580e-01,7.977933883666992188e-01,-5.088364481925964355e-01
-3.536756932735443115e-01,7.811284065246582031e-01,-5.145401954650878906e-01
-3.507897555828094482e-01,7.883644700050354004e-01,-5.053985118865966797e-01
-3.576885461807250977e-01,7.664899230003356934e-01,-5.334339141845703125e-01
-3.385101556777954102e-01,7.745540738105773926e-01,-5.343000888824462891e-01
-3.382082283496856689e-01,7.689348459243774414e-01,-5.425441265106201172e-01
-3.539631962776184082e-01,7.604919672012329102e-01,-5.443912148475646973e-01
-3.176873922348022461e-01,7.746351957321166992e-01,-5.468224883079528809e-01
-3.018476665019989014e-01,7.575793862342834473e-01,-5.787583589553833008e-01
-2.710344195365905762e-01,7.374356389045715332e-01,-6.186507940292358398e-01


==> figs/path_on_sphere/paths/prior5.csv <==
-7.900432944297790527e-01,5.723046660423278809e-01,-2.197695523500442505e-01
-8.021545410156250000e-01,5.592327117919921875e-01,-2.093000560998916626e-01
-8.067618012428283691e-01,5.439552664756774902e-01,-2.307546585798263550e-01
-8.171210289001464844e-01,5.015106797218322754e-01,-2.842532992362976074e-01
-7.915135622024536133e-01,5.375249385833740234e-01,-2.908141613006591797e-01
-7.924802899360656738e-01,5.351167321205139160e-01,-2.926169931888580322e-01
-7.974368333816528320e-01,5.545389056205749512e-01,-2.378669381141662598e-01
-8.077352046966552734e-01,5.633947253227233887e-01,-1.736369132995605469e-01
-7.857238650321960449e-01,5.965577960014343262e-01,-1.635735183954238892e-01
-7.666636705398559570e-01,6.282870173454284668e-01,-1.322185695171356201e-01
-7.793229818344116211e-01,6.144896149635314941e-01,-1.227099224925041199e-01
-7.811855673789978027e-01,6.150333881378173828e-01,-1.071573719382286072e-01
-7.509270906448364258e-01,6.450739502906799316e-01,-1.413782835006713867e-01
-7.302155494689941406e-01,6.695399880409240723e-01,-1.360184699296951294e-01
-7.404296398162841797e-01,6.693624854087829590e-01,-6.097083538770675659e-02
-7.362995743751525879e-01,6.586021184921264648e-01,-1.552603691816329956e-01
-6.815766096115112305e-01,7.175346612930297852e-01,-1.435162127017974854e-01
-6.759169101715087891e-01,7.296118736267089844e-01,-1.039347648620605469e-01
-7.260694503784179688e-01,6.782383322715759277e-01,-1.132058426737785339e-01
-7.493540644645690918e-01,6.384617090225219727e-01,-1.755982786417007446e-01
-7.473739981651306152e-01,6.352738738059997559e-01,-1.945734024047851562e-01
-7.645278573036193848e-01,5.989311337471008301e-01,-2.382819056510925293e-01
-7.581912875175476074e-01,6.139695644378662109e-01,-2.195151895284652710e-01
-7.370281815528869629e-01,6.332105994224548340e-01,-2.362909615039825439e-01
-7.195475101470947266e-01,6.568663120269775391e-01,-2.253388315439224243e-01
-7.384768128395080566e-01,6.268370747566223145e-01,-2.484488934278488159e-01
-7.453380227088928223e-01,6.218569278717041016e-01,-2.403430044651031494e-01
-7.883564829826354980e-01,5.540336370468139648e-01,-2.674701809883117676e-01
-7.892995476722717285e-01,5.598425865173339844e-01,-2.521546781063079834e-01
-8.006857633590698242e-01,5.470276474952697754e-01,-2.442592084407806396e-01
-8.276807069778442383e-01,5.079378485679626465e-01,-2.386277467012405396e-01
-8.248382210731506348e-01,5.222089886665344238e-01,-2.166542708873748779e-01
-8.181179761886596680e-01,5.401083230972290039e-01,-1.973966062068939209e-01
-8.574146032333374023e-01,4.912889003753662109e-01,-1.532151699066162109e-01
-8.370673060417175293e-01,5.161266326904296875e-01,-1.814692318439483643e-01
-8.405922651290893555e-01,5.066081881523132324e-01,-1.917086988687515259e-01
-8.674453496932983398e-01,4.624634981155395508e-01,-1.834817975759506226e-01
-8.468505740165710449e-01,5.073719024658203125e-01,-1.594281941652297974e-01
-8.331545591354370117e-01,5.354809761047363281e-01,-1.382502615451812744e-01
-8.394238948822021484e-01,5.283813476562500000e-01,-1.272014677524566650e-01
-8.394068479537963867e-01,5.349752902984619141e-01,-9.590120613574981689e-02
-8.391326069831848145e-01,5.328081250190734863e-01,-1.094144955277442932e-01
-8.395108580589294434e-01,5.266665220260620117e-01,-1.335793137550354004e-01
-8.468574881553649902e-01,5.211484432220458984e-01,-1.060012727975845337e-01
-8.156868815422058105e-01,5.589855909347534180e-01,-1.489616185426712036e-01
-8.335858583450317383e-01,5.355158448219299316e-01,-1.354878395795822144e-01
-8.115503191947937012e-01,5.689558982849121094e-01,-1.329469978809356689e-01
-8.127347826957702637e-01,5.655052661895751953e-01,-1.402343064546585083e-01
-8.099617958068847656e-01,5.794506669044494629e-01,-9.054580330848693848e-02
-8.064135909080505371e-01,5.742993354797363281e-01,-1.409863382577896118e-01
-7.962300777435302734e-01,5.917889475822448730e-01,-1.257110089063644409e-01
-7.955732345581054688e-01,5.813964605331420898e-01,-1.704149544239044189e-01
-8.017487525939941406e-01,5.764527320861816406e-01,-1.578010618686676025e-01
-7.932262420654296875e-01,5.722432732582092285e-01,-2.081578224897384644e-01
-7.974001765251159668e-01,5.601703524589538574e-01,-2.244148850440979004e-01
-7.919005751609802246e-01,5.659875869750976562e-01,-2.292410135269165039e-01
-7.790724635124206543e-01,5.806365013122558594e-01,-2.364472597837448120e-01
-7.795864939689636230e-01,5.949371457099914551e-01,-1.956901848316192627e-01
-8.161270022392272949e-01,5.606571435928344727e-01,-1.400010287761688232e-01
-8.145828247070312500e-01,5.552011728286743164e-01,-1.679475456476211548e-01
-7.928763628005981445e-01,5.610798597335815430e-01,-2.377737015485763550e-01
-7.758435010910034180e-01,5.725960135459899902e-01,-2.649536728858947754e-01
-7.718325853347778320e-01,5.657479166984558105e-01,-2.901783883571624756e-01
-7.786921858787536621e-01,5.781992077827453613e-01,-2.435651719570159912e-01
-7.600148320198059082e-01,6.068609952926635742e-01,-2.325877398252487183e-01
-7.307161688804626465e-01,6.137937903404235840e-01,-2.988496422767639160e-01
-7.069228291511535645e-01,6.151816248893737793e-01,-3.490152955055236816e-01
-7.139945626258850098e-01,6.158741116523742676e-01,-3.330327868461608887e-01
-7.193291783332824707e-01,6.226389408111572266e-01,-3.080361783504486084e-01
-7.188506722450256348e-01,6.211680173873901367e-01,-3.120962679386138916e-01
-6.891020536422729492e-01,6.401951313018798828e-01,-3.395418822765350342e-01
-6.982928514480590820e-01,6.514875888824462891e-01,-2.965656518936157227e-01
-6.862393617630004883e-01,6.403160095214843750e-01,-3.450668454170227051e-01
-6.793454289436340332e-01,6.404316425323486328e-01,-3.582420349121093750e-01
-6.593886613845825195e-01,6.506896615028381348e-01,-3.765764236450195312e-01
-6.985648870468139648e-01,5.918496847152709961e-01,-4.021459519863128662e-01
-7.066683173179626465e-01,6.031130552291870117e-01,-3.699659109115600586e-01
-7.318227291107177734e-01,5.831124782562255859e-01,-3.527259230613708496e-01
-7.227416038513183594e-01,5.897194147109985352e-01,-3.603827357292175293e-01
-7.080288529396057129e-01,6.232840418815612793e-01,-3.319821357727050781e-01
-6.874353885650634766e-01,6.316832900047302246e-01,-3.583416044712066650e-01
-6.929654479026794434e-01,6.361637115478515625e-01,-3.392559289932250977e-01
-6.845390200614929199e-01,6.541144251823425293e-01,-3.217774331569671631e-01
-6.583023667335510254e-01,6.819010972976684570e-01,-3.188243806362152100e-01
-6.655012965202331543e-01,7.030373811721801758e-01,-2.506918907165527344e-01
-6.362903118133544922e-01,7.170346975326538086e-01,-2.845976054668426514e-01
-6.247385740280151367e-01,7.272499203681945801e-01,-2.842696905136108398e-01
-5.940093398094177246e-01,7.385638952255249023e-01,-3.188670277595520020e-01
-6.027733683586120605e-01,7.246848344802856445e-01,-3.339102268218994141e-01
-5.602888464927673340e-01,7.362012863159179688e-01,-3.795840442180633545e-01
-5.537759065628051758e-01,7.475555539131164551e-01,-3.667327463626861572e-01
-5.635730624198913574e-01,7.482147812843322754e-01,-3.500857055187225342e-01
-5.411656498908996582e-01,7.609338164329528809e-01,-3.579375743865966797e-01
-5.117347240447998047e-01,7.699733376502990723e-01,-3.811409473419189453e-01
-5.419455170631408691e-01,7.414580583572387695e-01,-3.956448137760162354e-01
-5.196835994720458984e-01,7.308174371719360352e-01,-4.425320327281951904e-01
-5.215848088264465332e-01,7.364718317985534668e-01,-4.307648241519927979e-01
-4.798550307750701904e-01,7.593009471893310547e-01,-4.395463168621063232e-01
-4.731482267379760742e-01,7.547279000282287598e-01,-4.544405937194824219e-01
-4.886810481548309326e-01,6.972296833992004395e-01,-5.244628787040710449e-01


==> figs/path_on_sphere/paths/switch.csv <==
2.982238531112670898e-01,-4.077202081680297852e-02,9.536246061325073242e-01
2.932280898094177246e-01,-6.327930092811584473e-02,9.539459347724914551e-01
2.745674550533294678e-01,-7.218182086944580078e-02,9.588546752929687500e-01
2.786610424518585205e-01,-8.748102933168411255e-02,9.563968777656555176e-01
2.903351783752441406e-01,-7.197668403387069702e-02,9.542141556739807129e-01
3.117496967315673828e-01,-6.150392815470695496e-02,9.481714963912963867e-01
3.253510296344757080e-01,-6.805285811424255371e-02,9.431412816047668457e-01
3.048564493656158447e-01,-8.911894261837005615e-02,9.482195377349853516e-01
3.125647008419036865e-01,-1.069018244743347168e-01,9.438619017601013184e-01
3.303043544292449951e-01,-8.928440511226654053e-02,9.396421313285827637e-01
2.981784343719482422e-01,-1.478069126605987549e-01,9.429966807365417480e-01
3.031866252422332764e-01,-1.936574727296829224e-01,9.330459237098693848e-01
2.969670295715332031e-01,-1.778556257486343384e-01,9.381780028343200684e-01
2.730678915977478027e-01,-1.936390995979309082e-01,9.423044919967651367e-01
2.380928099155426025e-01,-2.150927484035491943e-01,9.471255540847778320e-01
2.088653594255447388e-01,-2.460960745811462402e-01,9.464734196662902832e-01
2.072912603616714478e-01,-2.407350391149520874e-01,9.481967091560363770e-01
2.251348495483398438e-01,-2.651042938232421875e-01,9.375681877136230469e-01
2.209022343158721924e-01,-2.912239134311676025e-01,9.308012723922729492e-01
1.971074789762496948e-01,-2.935848236083984375e-01,9.353911876678466797e-01
1.927694976329803467e-01,-2.723523676395416260e-01,9.426899552345275879e-01
1.557873338460922241e-01,-3.052479624748229980e-01,9.394435882568359375e-01
1.554485708475112915e-01,-3.316914737224578857e-01,9.304927587509155273e-01
1.554457545280456543e-01,-3.460875153541564941e-01,9.252353310585021973e-01
1.354900151491165161e-01,-3.613288402557373047e-01,9.225422739982604980e-01
1.025765091180801392e-01,-3.746914565563201904e-01,9.214578866958618164e-01
8.345010131597518921e-02,-3.894910216331481934e-01,9.172421097755432129e-01
9.749817848205566406e-02,-3.752552568912506104e-01,9.217797517776489258e-01
7.294188439846038818e-02,-4.034155607223510742e-01,9.121050834655761719e-01
6.689579784870147705e-02,-4.083110094070434570e-01,9.103885889053344727e-01
1.836290955543518066e-02,-4.088085591793060303e-01,9.124355316162109375e-01
-1.922675408422946930e-03,-4.165593683719635010e-01,9.091066122055053711e-01
1.109344605356454849e-02,-4.114598333835601807e-01,9.113604426383972168e-01
1.939521171152591705e-02,-4.293700158596038818e-01,9.029204845428466797e-01
-7.246892899274826050e-03,-4.335360229015350342e-01,9.011071920394897461e-01
-2.607565745711326599e-02,-4.539452493190765381e-01,8.906480669975280762e-01
-3.741189464926719666e-02,-4.885413646697998047e-01,8.717383742332458496e-01
-7.560726255178451538e-02,-4.934044480323791504e-01,8.665077090263366699e-01
-1.413106769323348999e-01,-4.704242348670959473e-01,8.710524439811706543e-01
-2.015453577041625977e-01,-4.704566001892089844e-01,8.590983748435974121e-01
-2.234324812889099121e-01,-5.005590319633483887e-01,8.363722562789916992e-01
-3.136895000934600830e-01,-5.116128325462341309e-01,7.999070286750793457e-01
-3.525635302066802979e-01,-5.174712538719177246e-01,7.796939015388488770e-01
-4.018132090568542480e-01,-5.011894702911376953e-01,7.663910984992980957e-01
-4.151199758052825928e-01,-5.170588493347167969e-01,7.485489845275878906e-01
-4.503381550312042236e-01,-4.948328435420989990e-01,7.431930899620056152e-01
-4.538272619247436523e-01,-5.356724858283996582e-01,7.121065855026245117e-01
-4.741569757461547852e-01,-5.137782096862792969e-01,7.149875164031982422e-01
-4.844456017017364502e-01,-5.020942091941833496e-01,7.163894772529602051e-01
-5.141018033027648926e-01,-4.693909883499145508e-01,7.178937792778015137e-01


==> figs/path_on_sphere/rotate.tikz <==
\def\axlen{1.1}
\def\rad{1}
\begin{tikzpicture}
	\pgfmathsetmacro{\CameraX}{sin(\ViewAzimuth)*cos(\ViewElevation)}
	\pgfmathsetmacro{\CameraY}{-cos(\ViewAzimuth)*cos(\ViewElevation)}
	\pgfmathsetmacro{\CameraZ}{sin(\ViewElevation)}
	%\path[use as bounding box] (-\rad,-\rad) rectangle (\rad,\rad); % Avoid jittering animation
	
	% Draw a nice looking sphere
		\clip (0,0) circle (1*\rad);
		\begin{scope}[transform canvas={rotate=-20}]
			\shade[shading=goodsphere] (0,0) circle (\rad);
		\end{scope}
	\begin{axis}[
		at = {(0,0)},
		hide axis,
		view={-10}{18},     % Set view angle
		every axis plot/.style={very thin},
		disabledatascaling,                      % Align PGFPlots coordinates with TikZ
		anchor=origin,                           % Align PGFPlots coordinates with TikZ
		viewport={-10}{18}, % Align PGFPlots coordinates with TikZ
		rotate around x = 0, rotate around y = 30, rotate around z=45
		]
		\foreach \t in {0,45,...,180}
		\addFGBGplot[domain=0:2*pi, samples=100, samples y=1, color=gray] (\rad*cos(\t)*sin(deg(x)), {\rad*sin(\t)*sin(deg(x))}, {\rad*cos(deg(x))});
		% \addplot3[only marks, mark size = .1pt] coordinates {
		% 	(0,0,-\axlen*\rad) (0,0,\axlen*\rad)
		% };
		\addplot3 [red, only marks, mark size = .2pt] coordinates {
        (0,-1*\rad,0)
    }; 
	\end{axis}
\end{tikzpicture} 
